Precision inertial sensing with quantum gases

Quantum sensors based on light-pulse atom interferometers allow for high-precision measurements of inertial and electromagnetic forces such as the accurate determination of fundamental constants as the fine structure constant or testing foundational laws of modern physics as the equivalence principle. These schemes unfold their full performance when large interrogation times and/or large momentum transfer can be implemented. In this article, we demonstrate how precision interferometry can benefit from the use of Bose-Einstein condensed sources when the state of the art is challenged. We contrast systematic and statistical effects induced by Bose-Einstein condensed sources with thermal sources in three exemplary science cases of Earth- and space-based sensors.

==> SECTIONS/Data/DensityDataBEC.txt <==
0.	4.138918221703477e17
0.02	4.1294744416869485e17
0.04	4.101357493277988e17
0.06	4.055199285807571e17
0.08	3.992016503462683e17
0.1	3.913159394199795e17
0.12	3.8202466274659066e17
0.14	3.7150916704868864e17
0.16	3.599626358926677e17
0.18	3.475826924812748e17
0.2	3.3456468348204045e17
0.22	3.210959580635116e17
0.24	3.07351325414266e17
0.26	2.934897509324298e17
0.28	2.7965224846942262e17
0.3	2.659608501520824e17
0.32	2.5251848778648374e17
0.34	2.3940959810372736e17
0.36	2.2670126319813315e17
0.38	2.1444471154785098e17
0.4	2.0267702827214848e17
0.42	1.914229508882295e17
0.44	1.8069665506027965e17
0.46	1.7050346115229107e17
0.48	1.608414153227969e17
0.5	1.5170271778122477e17
0.52	1.4307498559920565e17
0.54	1.349423484476386e17
0.56	1.2728638332564686e17
0.58	1.2008689935148426e17
0.6	1.1332258658227686e17
0.62	1.0697154414843106e17
0.64	1.0101170318021549e17
0.66	9.542115943399251e16
0.68	9.017842947833523e16
0.7000000000000001	8.526264298878054e16
0.72	8.065368227746131e16
0.74	7.633227875573366e16
0.76	7.22800746627196e16
0.78	6.847965713147334e16
0.8	6.491457052852304e16
0.8200000000000001	6.156931199935904e16
0.84	5.842931428044836e16
0.86	5.54809190902801e16
0.88	5.271134377728415e16
0.9	5.0108643369220696e16
0.92	4.766166972444693e16
0.9400000000000001	4.536002911836455e16
0.96	4.31940392971833e16
0.98	4.115468678580742e16
1.	3.9233585038209336e16
1.02	3.74229338592831e16
1.04	3.5715480400141348e16
1.06	3.4104481928397596e16
1.08	3.2583670496314224e16
1.1	3.114721956873681e16
1.12	2.9789712626091596e16
1.1400000000000001	2.850611372259742e16
1.16	2.729173995392627e16
1.18	2.6142235769949548e16
1.2	2.5053549055386424e16
1.22	2.402190889287216e16
1.24	2.304380491817667e16
1.26	2.21159681752085e16
1.28	2.123535337838376e16
1.3	2.039912249140185e16
1.32	1.960462953403496e16
1.34	1.8849406531880932e16
1.36	1.81311505278931e16
1.3800000000000001	1.7447711578687114e16
1.4000000000000001	1.6797081662980942e16
1.42	1.6177384433934564e16
1.44	1.5586865751531424e16
1.46	1.5023884935423066e16
1.48	1.4486906682793314e16
1.5	1.3974493599759138e16
1.52	1.3485299298591046e16
1.54	1.3018062016594368e16
1.56	1.257159871583961e16
1.58	1.2144799626064672e16
1.6	1.1736623195996956e16
1.62	1.1346091421066374e16
1.6400000000000001	1.0972285518007876e16
1.6600000000000001	1.0614341919193904e16
1.68	1.0271448561703262e16
1.7	9.942841448132672e15
1.72	9.627801458002496e15
1.74	9.325651390307216e15
1.76	9.035753219326356e15
1.78	8.757505547250272e15
1.8	8.490341238498584e15
1.82	8.233725221824373e15
1.84	7.987152447413979e15
1.86	7.750145987217287e15
1.8800000000000001	7.52225526768454e15
1.9000000000000001	7.303054424949425e15
1.92	7.09214077329092e15
1.94	6.889133378433848e15
1.96	6.693671727915674e15
1.98	6.505414491359757e15
2.	6.324038364057737e15
2.02	6.149236987779766e15
2.04	5.980719943205392e15
2.06	5.818211808803006e15
2.08	5.661451281385492e15
2.1	5.510190353936938e15
2.12	5.364193546642612e15
2.14	5.223237187364657e15
2.16	5.087108738090974e15
2.18	4.955606164147123e15
2.2	4.828537343202195e15
2.22	4.705719511321788e15
2.24	4.586978743525456e15
2.2600000000000002	4.472149466494346e15
2.2800000000000002	4.3610740012480635e15
2.3000000000000003	4.2536021337696155e15
2.32	4.149590711704652e15
2.34	4.048903265396992e15
2.36	3.95140965164789e15
2.38	3.8569857187020535e15
2.4	3.765512991070357e15
2.42	3.676878372897768e15
2.44	3.590973868676244e15
2.46	3.5076963201865635e15
2.48	3.4269471586310235e15
2.5	3.3486321709910325e15
2.52	3.2726612797103155e15
2.54	3.19894833486628e15
2.56	3.1274109180492455e15
2.58	3.057970157222317e15
2.6	2.990550551883768e15
2.62	2.925079807899437e15
2.64	2.8614886814148515e15
2.66	2.799710831296082e15
2.68	2.739682679584737e15
2.7	2.6813432794863195e15
2.72	2.624634190442661e15
2.74	2.5694993598683035e15
2.7600000000000002	2.515885011157916e15
2.7800000000000002	2.46373953759709e15
2.8000000000000003	2.4130134018323855e15
2.82	2.363659040578388e15
2.84	2.315630774259936e15
2.86	2.268884721306691e15
2.88	2.223378716834888e15
2.9	2.1790722354676678e15
2.92	2.135926318060746e15
2.94	2.093903502114557e15
2.96	2.052967755667444e15
2.98	2.013084414476927e15
3.	1.9742201223078552e15
3.02	1.936342774157106e15
3.04	1.8994214622547595e15
3.06	1.8634264246911975e15
3.08	1.8283289965285275e15
3.1	1.7941015632630848e15
3.12	1.760717516513601e15
3.14	1.728151211816925e15
3.16	1.696377928420103e15
3.18	1.665373830963985e15
3.2	1.6351159329596135e15
3.22	1.6055820619642655e15
3.24	1.576750826369334e15
3.2600000000000002	1.548601583717213e15
3.2800000000000002	1.5211144104689978e15
3.3000000000000003	1.4942700731492285e15
3.3200000000000003	1.468050000797988e15
3.34	1.4424362586645492e15
3.36	1.4174115230804018e15
3.38	1.3929590574528988e15
3.4	1.3690626893239768e15
3.42	1.345706788441421e15
3.44	1.3228762457930055e15
3.46	1.300556453556492e15
3.48	1.2787332859210112e15
3.5	1.2573930807376982e15
3.52	1.236522621959728e15
3.54	1.2161091228339502e15
3.56	1.1961402098083632e15
3.58	1.176603907121487e15
3.6	1.1574886220415072e15
3.62	1.1387831307246922e15
3.64	1.1204765646641719e15
3.66	1.1025583977016552e15
3.68	1.0850184335760508e15
3.7	1.0678467939842856e15
3.72	1.0510339071308712e15
3.74	1.0345704967439362e15
3.7600000000000002	1.0184475715365665e15
3.7800000000000002	1.0026564150933534e15
3.8000000000000003	9.871885761630394e14
3.8200000000000003	9.720358593391034e14
3.84	9.571903161110184e14
3.86	9.426442362697515e14
3.88	9.283901396518938e14
3.9	9.144207682075496e14
3.92	9.007290783778396e14
3.94	8.87308233768554e14
3.96	8.741515981071306e14
3.98	8.612527284707492e14
4.	8.486053687739114e14
4.0200000000000005	8.362034435044194e14
4.04	8.240410516971991e14
4.0600000000000005	8.121124611358891e14
4.08	8.004121027726186e14
4.1	7.88934565356791e14
4.12	7.776745902641755e14
4.14	7.666270665179534e14
4.16	7.55787025993788e14
4.18	7.451496388013241e14
4.2	7.347102088348782e14
4.22	7.244641694864161e14
4.24	7.14407079514197e14
4.26	7.045346190607988e14
4.28	6.948425858144816e14
4.3	6.853268913081486e14
4.32	6.759835573503884e14
4.34	6.66808712583348e14
4.36	6.577985891624036e14
4.38	6.489495195528218e14
4.4	6.402579334388076e14
4.42	6.317203547405462e14
4.44	6.233333987350168e14
4.46	6.150937692765601e14
4.48	6.069982561133336e14
4.5	5.990437322959678e14
4.5200000000000005	5.912271516748816e14
4.54	5.835455464828781e14
4.5600000000000005	5.759960249997651e14
4.58	5.685757692959082e14
4.6000000000000005	5.612820330517227e14
4.62	5.5411213945026194e14
4.64	5.470634791401584e14
4.66	5.4013350826630006e14
4.68	5.333197465657251e14
4.7	5.2661977552631925e14
4.72	5.200312366060109e14
4.74	5.135518295102326e14
4.76	5.071793105255311e14
4.78	5.0091149090727244e14
4.8	4.9474623531948575e14
4.82	4.886814603249603e14
4.84	4.8271513292378856e14
4.86	4.768452691386165e14
4.88	4.710699326449375e14
4.9	4.653872334448221e14
4.92	4.597953265825507e14
4.94	4.542924109006628e14
4.96	4.48876727835011e14
4.98	4.435465602474411e14
5.	4.383002312947984e14
5.0200000000000005	4.331361033329852e14
5.04	4.280525768548644e14
5.0600000000000005	4.230480894608345e14
5.08	4.181211148609576e14
5.1000000000000005	4.132701619075557e14
5.12	4.0849377365723906e14
5.14	4.037905264613606e14
5.16	3.991590290839399e14
5.18	3.945979218461249e14
5.2	3.9010587579629725e14
5.22	3.856815919049701e14
5.24	3.813238002836384e14
5.26	3.7703125942679744e14
5.28	3.7280275547634994e14
5.3	3.686371015076732e14
5.32	3.6453313683662225e14
5.34	3.604897263467919e14
5.36	3.5650575983636975e14
5.38	3.5258015138394475e14
5.4	3.487118387326531e14
5.42	3.448997826920754e14
5.44	3.411429665573018e14
5.46	3.3744039554462706e14
5.48	3.3379109624333006e14
5.5	3.3019411608303725e14
5.5200000000000005	3.2664852281616406e14
5.54	3.231534040149646e14
5.5600000000000005	3.1970786658272306e14
5.58	3.163110362786461e14
5.6000000000000005	3.129620572560235e14
5.62	3.0966009161324556e14
5.64	3.064043189572725e14
5.66	3.031939359791752e14
5.68	3.000281560413694e14
5.7	2.969062087761846e14
5.72	2.93827339695419e14
5.74	2.90790809810545e14
5.76	2.877958952632395e14
5.78	2.848418869659243e14
5.8	2.819280902520149e14
5.82	2.790538245355823e14
5.84	2.762184229801462e14
5.86	2.7342123217632356e14
5.88	2.7066161182807003e14
5.9	2.679389344472541e14
5.92	2.652525850563216e14
5.94	2.6260196089880516e14
5.96	2.5998647115745162e14
5.98	2.574055366797393e14
6.	2.548585897105717e14
6.0200000000000005	2.523450736319342e14
6.04	2.4986444270931478e14
6.0600000000000005	2.4741616184468697e14
6.08	2.4499970633587075e14
6.1000000000000005	2.4261456164208125e14
6.12	2.4026022315549272e14
6.140000000000001	2.3793619597863972e14
6.16	2.3564199470749344e14
6.18	2.33377143220047e14
6.2	2.3114117447025628e14
6.22	2.289336302871827e14
6.24	2.2675406117919053e14
6.26	2.2460202614305922e14
6.28	2.2247709247786775e14
6.3	2.203788356035232e14
6.32	2.183068388837982e14
6.34	2.162606934537565e14
6.36	2.142399980514413e14
6.38	2.122443588537114e14
6.4	2.102733893161074e14
6.42	2.0832671001664144e14
6.44	2.064039485033976e14
6.46	2.045047391458448e14
6.48	2.0262872298975478e14
6.5	2.0077554761563306e14
6.5200000000000005	1.9894486700056266e14
6.54	1.9713634138337238e14
6.5600000000000005	1.9534963713303712e14
6.58	1.9358442662022603e14
6.6000000000000005	1.918403880919109e14
6.62	1.9011720554895784e14
6.640000000000001	1.8841456862661694e14
6.66	1.8673217247783872e14
6.68	1.850697176593384e14
6.7	1.8342691002033766e14
6.72	1.818034605939126e14
6.74	1.801990854908795e14
6.76	1.786135057961531e14
6.78	1.7704644746751016e14
6.8	1.754976412367e14
6.82	1.7396682251283628e14
6.84	1.724537312880152e14
6.86	1.7095811204509994e14
6.88	1.6947971366761706e14
6.9	1.6801828935170956e14
6.92	1.665735965200961e14
6.94	1.6514539673798162e14
6.96	1.6373345563087406e14
6.98	1.6233754280425488e14
7.	1.6095743176505962e14
7.0200000000000005	1.5959289984492047e14
7.04	1.582437281251281e14
7.0600000000000005	1.5690970136326872e14
7.08	1.555906079214953e14
7.1000000000000005	1.5428623969639097e14
7.12	1.5299639205038625e14
7.140000000000001	1.5172086374469075e14
7.16	1.5045945687370225e14
7.18	1.4921197680085634e14
7.2	1.4797823209588156e14
7.22	1.4675803447342553e14
7.24	1.455511987330177e14
7.26	1.4435754270033753e14
7.28	1.4317688716975503e14
7.3	1.420090558481135e14
7.32	1.408538752997236e14
7.34	1.3971117489254092e14
7.36	1.3858078674549672e14
7.38	1.3746254567695569e14
7.4	1.3635628915427272e14
7.42	1.3526185724442298e14
7.44	1.3417909256567927e14
7.46	1.331078402403124e14
7.48	1.3204794784828931e14
7.5	1.3099926538194644e14
7.5200000000000005	1.299616452016146e14
7.54	1.2893494199217342e14
7.5600000000000005	1.279190127205128e14
7.58	1.2691371659388153e14
7.6000000000000005	1.2591891501910039e14
7.62	1.2493447156262161e14
7.640000000000001	1.2396025191141356e14
7.66	1.2299612383465272e14
7.68	1.2204195714620261e14
7.7	1.2109762366786347e14
7.72	1.2016299719337405e14
7.74	1.1923795345314731e14
7.76	1.1832237007972573e14
7.78	1.174161265739367e14
7.8	1.165191042717349e14
7.82	1.1563118631171369e14
7.84	1.1475225760327275e14
7.86	1.1388220479542425e14
7.88	1.1302091624622652e14
7.9	1.1216828199282769e14
7.92	1.1132419372210858e14
7.94	1.1048854474190906e14
7.96	1.0966122995282694e14
7.98	1.088421458205747e14
8.	1.0803119034888333e14
8.02	1.0722826305293981e14
8.040000000000001	1.0643326493334742e14
8.06	1.0564609845059706e14
8.08	1.0486666750003786e14
8.1	1.0409487738733664e14
8.120000000000001	1.0333063480441575e14
8.14	1.025738478058582e14
8.16	1.018244257857699e14
8.18	1.010822794550901e14
8.2	1.0034732081933869e14
8.22	9.96194631567927e13
8.24	9.889862099708116e13
8.26	9.818471010019019e13
8.28	9.747764743586944e13
8.3	9.677735116343086e13
8.32	9.60837406119323e13
8.34	9.539673626073608e13
8.36	9.47162597204368e13
8.38	9.404223371414839e13
8.4	9.337458205914455e13
8.42	9.271322964884362e13
8.44	9.205810243513173e13
8.46	9.140912741101667e13
8.48	9.076623259360561e13
8.5	9.012934700739952e13
8.52	8.949840066789839e13
8.540000000000001	8.887332456551044e13
8.56	8.82540506497588e13
8.58	8.764051181377925e13
8.6	8.70326418791043e13
8.620000000000001	8.643037558072598e13
8.64	8.583364855243298e13
8.66	8.524239731241548e13
8.68	8.465655924913273e13
8.700000000000001	8.407607260743845e13
8.72	8.350087647495734e13
8.74	8.293091076870922e13
8.76	8.236611622197472e13
8.78	8.180643437139792e13
8.8	8.125180754432122e13
8.82	8.070217884634789e13
8.84	8.015749214912708e13
8.86	7.961769207835772e13
8.88	7.908272400200598e13
8.9	7.855253401873314e13
8.92	7.802706894652827e13
8.94	7.750627631154294e13
8.96	7.699010433712316e13
8.98	7.647850193303506e13
9.	7.597141868487994e13
9.02	7.546880484369561e13
9.040000000000001	7.497061131573995e13
9.06	7.447678965245334e13
9.08	7.398729204059578e13
9.1	7.350207129255648e13
9.120000000000001	7.302108083683139e13
9.14	7.25442747086663e13
9.16	7.207160754086125e13
9.18	7.160303455473452e13
9.200000000000001	7.113851155124148e13
9.22	7.067799490224711e13
9.24	7.0221441541947234e13
9.26	6.976880895843753e13
9.28	6.9320055185426055e13
9.3	6.88751387940872e13
9.32	6.843401888505448e13
9.34	6.799665508054879e13
9.36	6.756300751664044e13
9.38	6.713303683564184e13
9.4	6.6706704178628586e13
9.42	6.62839711780864e13
9.44	6.586479995068156e13
9.46	6.544915309015269e13
9.48	6.50369936603215e13
9.5	6.462828518821987e13
9.52	6.422299165733188e13
9.540000000000001	6.382107750094793e13
9.56	6.342250759562944e13
9.58	6.302724725478123e13
9.6	6.2635262222330625e13
9.620000000000001	6.224651866651064e13
9.64	6.186098317374548e13
9.66	6.1478622742636195e13
9.68	6.109940477804544e13
9.700000000000001	6.072329708527857e13
9.72	6.035026786435993e13
9.74	5.998028570440217e13
9.76	5.961331957806742e13
9.78	5.924933883611811e13
9.8	5.8888313202055945e13
9.82	5.853021276684798e13
9.84	5.817500798373702e13
9.86	5.7822669663136266e13
9.88	5.747316896760543e13
9.9	5.712647740690793e13
9.92	5.6782566833146414e13
9.94	5.644140943597679e13
9.96	5.610297773789787e13
9.98	5.5767244589616414e13
10.	5.543418316548537e13

==> SECTIONS/Data/DensityDataTHE.txt <==
0.	1.7309561817311914e17
0.001	1.7308786161458448e17
0.002	1.7306459541441274e17
0.003	1.7302582999526784e17
0.004	1.7297158271615328e17
0.005	1.7290187785428192e17
0.006	1.728167465797409e17
0.007	1.7271622692299965e17
0.008	1.726003637353225e17
0.009000000000000001	1.7246920864215846e17
0.01	1.7232281998959683e17
0.011	1.721612627839872e17
0.012	1.7198460862483674e17
0.013000000000000001	1.7179293563110806e17
0.014	1.7158632836105482e17
0.015	1.7136487772574093e17
0.016	1.7112868089640253e17
0.017	1.708778412058214e17
0.018000000000000002	1.7061246804388694e17
0.019	1.70332676747537e17
0.02	1.700385884852724e17
0.021	1.697303301364519e17
0.022	1.6940803416558048e17
0.023	1.690718384918113e17
0.024	1.68721886353888e17
0.025	1.6835832617076192e17
0.026000000000000002	1.6798131139812102e17
0.027	1.675910003810751e17
0.028	1.67187556203245e17
0.029	1.667711465325056e17
0.03	1.663419434636379e17
0.031	1.6590012335814586e17
0.032	1.6544586668149642e17
0.033	1.6497935783804026e17
0.034	1.645007850038747e17
0.035	1.64010339957906e17
0.036000000000000004	1.635082179113703e17
0.037	1.6299461733607043e17
0.038	1.6246973979158246e17
0.039	1.6193378975168592e17
0.04	1.6138697443026627e17
0.041	1.608295036069359e17
0.042	1.60261589452616e17
0.043000000000000003	1.596834463553162e17
0.044	1.5909529074634518e17
0.045	1.5849734092717942e17
0.046	1.5788981689721152e17
0.047	1.5727294018259338e17
0.048	1.566469336663841e17
0.049	1.5601202142020403e17
0.05	1.5536842853759082e17
0.051000000000000004	1.54716380969245e17
0.052000000000000005	1.540561053603464e17
0.053	1.5338782889011277e17
0.054	1.5271177911376698e17
0.055	1.5202818380706822e17
0.056	1.513372708135572e17
0.057	1.506392678946533e17
0.058	1.499344025827389e17
0.059000000000000004	1.492229020373509e17
0.06	1.4850499290459696e17
0.061	1.4778090117990208e17
0.062	1.4705085207418355e17
0.063	1.463150698835442e17
0.064	1.455737778625657e17
0.065	1.4482719810127453e17
0.066	1.4407555140584632e17
0.067	1.4331905718310446e17
0.068	1.4255793332886358e17
0.069	1.4179239612015813e17
0.07	1.4102266011138989e17
0.07100000000000001	1.402489380344217e17
0.07200000000000001	1.3947144070263554e17
0.073	1.3869037691896741e17
0.074	1.3790595338792483e17
0.075	1.3711837463158522e17
0.076	1.363278429095676e17
0.077	1.3553455814296426e17
0.078	1.3473871784221262e17
0.079	1.3394051703888234e17
0.08	1.3314014822134653e17
0.081	1.3233780127430245e17
0.082	1.3153366342210024e17
0.083	1.3072791917583518e17
0.084	1.2992075028415402e17
0.085	1.2911233568772131e17
0.08600000000000001	1.2830285147728949e17
0.08700000000000001	1.2749247085531069e17
0.088	1.266813641010272e17
0.089	1.2586969853897248e17
0.09	1.2505763851081326e17
0.091	1.2424534535045989e17
0.092	1.234329773623702e17
0.093	1.2262068980297002e17
0.094	1.2180863486511082e17
0.095	1.2099696166548514e17
0.096	1.2018581623491693e17
0.097	1.1937534151144435e17
0.098	1.185656773361107e17
0.099	1.1775696045137826e17
0.1	1.1694932450208046e17
0.101	1.1614290003882571e17
0.10200000000000001	1.1533781452376638e17
0.10300000000000001	1.1453419233864806e17
0.10400000000000001	1.1373215479505115e17
0.105	1.1293182014674021e17
0.106	1.1213330360403442e17
0.107	1.1133671735011485e17
0.108	1.1054217055918354e17
0.109	1.097497694163907e17
0.11	1.0895961713944725e17
0.111	1.0817181400184096e17
0.112	1.0738645735757514e17
0.113	1.0660364166735013e17
0.114	1.0582345852610944e17
0.115	1.0504599669187352e17
0.116	1.0427134211578458e17
0.117	1.0349957797328992e17
0.11800000000000001	1.0273078469638918e17
0.11900000000000001	1.0196504000687584e17
0.12	1.0120241895050234e17
0.121	1.0044299393200229e17
0.122	9.968683475090178e16
0.123	9.893400863805733e16
0.124	9.818458029285637e16
0.125	9.743861192101997e16
0.126	9.669616327294866e16
0.127	9.595729168255373e16
0.128	9.522205210651912e16
0.129	9.44904971639394e16
0.13	9.376267717628254e16
0.131	9.303864020762744e16
0.132	9.231843210512699e16
0.133	9.160209653965195e16
0.134	9.088967504656886e16
0.135	9.01812070666106e16
0.136	8.94767299867977e16
0.137	8.877627918137107e16
0.138	8.807988805269803e16
0.139	8.738758807211603e16
0.14	8.669940882067946e16
0.14100000000000001	8.601537802977606e16
0.14200000000000002	8.533552162158278e16
0.14300000000000002	8.46598637493301e16
0.14400000000000002	8.398842683734787e16
0.145	8.332123162086491e16
0.146	8.265829718553774e16
0.147	8.199964100668453e16
0.148	8.134527898820154e16
0.149	8.06952255011414e16
0.15	8.004949342193312e16
0.151	7.940809417022536e16
0.152	7.877103774633602e16
0.153	7.81383327682917e16
0.154	7.750998650844235e16
0.155	7.688600492963749e16
0.156	7.626639272095082e16
0.157	7.565115333294229e16
0.158	7.504028901244654e16
0.159	7.443380083687832e16
0.16	7.383168874804618e16
0.161	7.323395158546648e16
0.162	7.264058711917136e16
0.163	7.2051592082003944e16
0.164	7.146696220139609e16
0.165	7.088669223062398e16
0.166	7.031077597953778e16
0.167	6.973920634476255e16
0.168	6.917197533936786e16
0.169	6.860907412200453e16
0.17	6.805049302550753e16
0.171	6.7496221584964024e16
0.17200000000000001	6.694624856524739e16
0.17300000000000001	6.640056198801723e16
0.17400000000000002	6.585914915818657e16
0.17500000000000002	6.532199668985797e16
0.176	6.478909053173033e16
0.177	6.426041599197908e16
0.178	6.373595776261234e16
0.179	6.321569994330638e16
0.18	6.2699626064723944e16
0.181	6.218771911131919e16
0.182	6.167996154363364e16
0.183	6.1176335320087496e16
0.184	6.067682191827111e16
0.185	6.018140235574143e16
0.186	5.969005721032917e16
0.187	5.920276663996137e16
0.188	5.871951040200577e16
0.189	5.824026787214218e16
0.19	5.776501806276733e16
0.191	5.729373964093876e16
0.192	5.682641094586479e16
0.193	5.636301000594624e16
0.194	5.5903514555376536e16
0.195	5.544790205030727e16
0.196	5.499614968458524e16
0.197	5.45482344050681e16
0.198	5.4104132926525256e16
0.199	5.366382174613097e16
0.2	5.322727715755636e16
0.201	5.279447526466758e16
0.202	5.236539199483643e16
0.203	5.19400031118714e16
0.20400000000000001	5.151828422857487e16
0.20500000000000002	5.110021081893454e16
0.20600000000000002	5.068575822995506e16
0.20700000000000002	5.027490169313767e16
0.20800000000000002	4.986761633561403e16
0.209	4.946387719094152e16
0.21	4.906365920956659e16
0.211	4.866693726896334e16
0.212	4.8273686183453544e16
0.213	4.788388071371526e16
0.214	4.7497495575986424e16
0.215	4.7114505450970136e16
0.216	4.673488499244816e16
0.217	4.6358608835608904e16
0.218	4.5985651605096696e16
0.219	4.561598792278806e16
0.22	4.524959241530194e16
0.221	4.48864397212494e16
0.222	4.452650449822942e16
0.223	4.416976142957638e16
0.224	4.381618523086545e16
0.225	4.346575065618157e16
0.226	4.3118432504157944e16
0.227	4.277420562378954e16
0.228	4.243304492002725e16
0.229	4.209492535915834e16
0.23	4.175982197397836e16
0.231	4.142770986876017e16
0.232	4.109856422402486e16
0.233	4.077236030112024e16
0.234	4.044907344661143e16
0.23500000000000001	4.0128679096489e16
0.23600000000000002	3.981115278019914e16
0.23700000000000002	3.9496470124500824e16
0.23800000000000002	3.918460685715478e16
0.23900000000000002	3.88755388104485e16
0.24	3.856924192456224e16
0.241	3.826569225078013e16
0.242	3.796486595455079e16
0.243	3.766673931840185e16
0.244	3.737128874471238e16
0.245	3.707849075834728e16
0.246	3.67883220091578e16
0.247	3.650075927435191e16
0.248	3.621577946073841e16
0.249	3.5933359606848572e16
0.25	3.5653476884938892e16
0.251	3.5376108602878484e16
0.252	3.510123220592482e16
0.253	3.4828825278390936e16
0.254	3.455886554520765e16
0.255	3.4291330873383988e16
0.256	3.402619927336902e16
0.257	3.3763448900318096e16
0.258	3.3503058055266772e16
0.259	3.3245005186215036e16
0.26	3.298926888912507e16
0.261	3.2735827908835144e16
0.262	3.2484661139892384e16
0.263	3.2235747627307324e16
0.264	3.1989066567232536e16
0.265	3.174459730756817e16
0.266	3.1502319348496724e16
0.267	3.1262212342949436e16
0.268	3.1024256097006852e16
0.269	3.078843057023565e16
0.27	3.0554715875964092e16
0.271	3.03230922814982e16
0.272	3.0093540208280868e16
0.273	2.9866040231995904e16
0.274	2.9640573082618964e16
0.275	2.94171196444175e16
0.276	2.919566095590151e16
0.277	2.897617820972682e16
0.278	2.875865275255306e16
0.279	2.854306608485764e16
0.28	2.832939986070775e16
0.281	2.8117635887491908e16
0.28200000000000003	2.790775612561268e16
0.28300000000000003	2.7699742688142144e16
0.28400000000000003	2.749357784044161e16
0.28500000000000003	2.7289243999747044e16
0.28600000000000003	2.7086723734721644e16
0.28700000000000003	2.6885999764977024e16
0.28800000000000003	2.6687054960564244e16
0.289	2.6489872341436004e16
0.29	2.6294435076881416e16
0.291	2.6100726484934416e16
0.292	2.5908730031757076e16
0.293	2.5718429330999024e16
0.294	2.5529808143133988e16
0.295	2.534285037477468e16
0.296	2.5157540077967016e16
0.297	2.4973861449464628e16
0.298	2.4791798829984784e16
0.299	2.461133670344667e16
0.3	2.4432459696192812e16
0.301	2.425515257619473e16
0.302	2.4079400252243572e16
0.303	2.390518777312667e16
0.304	2.3732500326790764e16
0.305	2.3561323239492624e16
0.306	2.33916419749381e16
0.307	2.3223442133409976e16
0.308	2.3056709450885692e16
0.309	2.289142979814532e16
0.31	2.2727589179870708e16
0.311	2.2565173733736348e16
0.312	2.2404169729492508e16
0.313	2.2244563568041412e16
0.314	2.208634178050684e16
0.315	2.1929491027297988e16
0.316	2.1773998097167764e16
0.317	2.161984990626641e16
0.318	2.146703349719074e16
0.319	2.1315536038029532e16
0.32	2.116534482140554e16
0.321	2.101644726351465e16
0.322	2.0868830903162464e16
0.323	2.072248340079894e16
0.324	2.0577392537551264e16
0.325	2.043354621425555e16
0.326	2.029093245048762e16
0.327	2.014953938359326e16
0.328	2.0009355267718308e16
0.329	1.9870368472838892e16
0.33	1.973256748379218e16
0.331	1.959594089930784e16
0.332	1.946047743104067e16
0.333	1.9326165902604604e16
0.334	1.919299524860821e16
0.335	1.9060954513692304e16
0.336	1.893003285156954e16
0.337	1.8800219524066524e16
0.338	1.8671503900168436e16
0.339	1.8543875455066584e16
0.34	1.841732376920897e16
0.341	1.829183852735409e16
0.342	1.8167409517628276e16
0.343	1.8044026630586496e16
0.34400000000000003	1.7921679858277156e16
0.34500000000000003	1.7800359293310702e16
0.34600000000000003	1.7680055127932454e16
0.34700000000000003	1.7560757653099698e16
0.34800000000000003	1.7442457257563158e16
0.34900000000000003	1.7325144426953068e16
0.35000000000000003	1.720880974286995e16
0.35100000000000003	1.7093443881980134e16
0.352	1.697903761511628e16
0.353	1.6865581806382854e16
0.354	1.6753067412266844e16
0.355	1.6641485480753624e16
0.356	1.6530827150448208e16
0.357	1.6421083649701846e16
0.358	1.6312246295744218e16
0.359	1.6204306493821122e16
0.36	1.609725573633782e16
0.361	1.5991085602008134e16
0.362	1.5885787755009242e16
0.363	1.578135394414238e16
0.364	1.5677776001999362e16
0.365	1.5575045844135082e16
0.366	1.5473155468245934e16
0.367	1.537209695335431e16
0.368	1.5271862458999098e16
0.369	1.517244422443227e16
0.37	1.5073834567821656e16
0.371	1.4976025885459748e16
0.372	1.487901065097874e16
0.373	1.4782781414571778e16
0.374	1.468733080222032e16
0.375	1.4592651514927812e16
0.376	1.449873632795952e16
0.377	1.4405578090088668e16
0.378	1.4313169722848734e16
0.379	1.4221504219792096e16
0.38	1.4130574645754838e16
0.381	1.4040374136127856e16
0.382	1.395089589613421e16
0.383	1.3862133200112692e16
0.384	1.3774079390807668e16
0.385	1.3686727878665098e16
0.386	1.3600072141134802e16
0.387	1.3514105721978946e16
0.388	1.3428822230586686e16
0.389	1.3344215341294984e16
0.39	1.3260278792715622e16
0.391	1.3177006387068288e16
0.392	1.309439198951986e16
0.393	1.3012429527529716e16
0.394	1.2931112990201164e16
0.395	1.285043642763889e16
0.396	1.2770393950312458e16
0.397	1.269097972842579e16
0.398	1.2612187991292632e16
0.399	1.2534013026717946e16
0.4	1.2456449180385226e16
0.401	1.2379490855249718e16
0.402	1.2303132510937432e16
0.403	1.2227368663150066e16
0.404	1.215219388307562e16
0.405	1.2077602796804852e16
0.406	1.20035900847534e16
0.40700000000000003	1.1930150481089608e16
0.40800000000000003	1.1857278773168006e16
0.40900000000000003	1.178496980096842e16
0.41000000000000003	1.1713218456540606e16
0.41100000000000003	1.1642019683454518e16
0.41200000000000003	1.1571368476255994e16
0.41300000000000003	1.1501259879927966e16
0.41400000000000003	1.1431688989357066e16
0.41500000000000004	1.136265094880565e16
0.41600000000000004	1.1294140951389162e16
0.417	1.1226154238558808e16
0.418	1.1158686099589512e16
0.419	1.1091731871073098e16
0.42	1.1025286936416694e16
0.421	1.0959346725346236e16
0.422	1.0893906713415146e16
0.423	1.0828962421518058e16
0.424	1.0764509415409554e16
0.425	1.0700543305227938e16
0.426	1.0637059745023926e16
0.427	1.0574054432294284e16
0.428	1.0511523107520282e16
0.429	1.044946155371103e16
0.43	1.0387865595951558e16
0.431	1.0326731100955702e16
0.432	1.0266053976623622e16
0.433	1.0205830171604036e16
0.434	1.0146055674861062e16
0.435	1.0086726515245656e16
0.436	1.0027838761071552e16
0.437	9.969388519695758e15
0.438	9.911371937103472e15
0.439	9.853785197497426e15
0.44	9.796624522891634e15
0.441	9.739886172709428e15
0.442	9.683566443385854e15
0.443	9.627661667974266e15
0.444	9.572168215757182e15
0.445	9.517082491861298e15
0.446	9.462400936876642e15
0.447	9.408120026479832e15
0.448	9.354236271061374e15
0.449	9.300746215357024e15
0.45	9.247646438083074e15
0.451	9.194933551575618e15
0.452	9.142604201433718e15
0.453	9.090655066166416e15
0.454	9.039082856843586e15
0.455	8.987884316750578e15
0.456	8.937056221046609e15
0.457	8.886595376426852e15
0.458	8.836498620788222e15
0.459	8.786762822898802e15
0.46	8.737384882070841e15
0.461	8.688361727837357e15
0.462	8.639690319632233e15
0.463	8.591367646473829e15
0.464	8.543390726652049e15
0.465	8.495756607418806e15
0.466	8.448462364681906e15
0.467	8.401505102702259e15
0.468	8.354881953794411e15
0.46900000000000003	8.308590078030365e15
0.47000000000000003	8.262626662946635e15
0.47100000000000003	8.216988923254532e15
0.47200000000000003	8.171674100553593e15
0.47300000000000003	8.126679463048212e15
0.47400000000000003	8.082002305267318e15
0.47500000000000003	8.037639947787191e15
0.47600000000000003	7.993589736957272e15
0.47700000000000004	7.949849044629041e15
0.47800000000000004	7.906415267887824e15
0.47900000000000004	7.863285828787582e15
0.48	7.82045817408861e15
0.481	7.77792977499813e15
0.482	7.735698126913713e15
0.483	7.693760749169571e15
0.484	7.652115184785597e15
0.485	7.610759000219202e15
0.486	7.569689785119863e15
0.487	7.528905152086405e15
0.488	7.488402736426911e15
0.489	7.448180195921341e15
0.49	7.408235210586702e15
0.491	7.368565482444856e15
0.492	7.329168735292863e15
0.493	7.290042714475867e15
0.494	7.251185186662474e15
0.495	7.212593939622624e15
0.496	7.174266782007883e15
0.497	7.136201543134207e15
0.498	7.098396072767044e15
0.499	7.060848240908843e15
0.5	7.023555937588889e15

==> SECTIONS/Data/ErrorDataBEC.txt <==
0.	0.
0.02	2.0966241375376836e-14
0.04	4.183709534770841e-14
0.06	6.251932912990561e-14
0.08	8.2923906734957e-14
0.1	1.0296781672216242e-13
0.12	1.2257560285523164e-13
0.14	1.4168054062069756e-13
0.16	1.60225431044199e-13
0.18	1.781630112148148e-13
0.2	1.954560054727239e-13
0.22	2.1207686029627223e-13
0.24	2.2800721853433615e-13
0.26	2.4323719473723135e-13
0.28	2.5776451368059255e-13
0.3	2.715935699729512e-13
0.32	2.8473445931030946e-13
0.34	2.972020228749917e-13
0.36	3.0901493675972655e-13
0.38	3.2019486903959203e-13
0.4	3.3076571882447545e-13
0.42	3.4075294464250887e-13
0.44	3.501829839512544e-13
0.46	3.590827614107408e-13
0.48	3.6747928064233103e-13
0.5	3.7539929234835365e-13
0.52	3.828690306707692e-13
0.54	3.899140093213567e-13
0.56	3.965588691406398e-13
0.58	4.028272691894141e-13
0.6	4.087418141134576e-13
0.62	4.143240112773555e-13
0.64	4.195942519397842e-13
0.66	4.245718115192492e-13
0.68	4.292748647288001e-13
0.7000000000000001	4.337205120285493e-13
0.72	4.3792481444513436e-13
0.74	4.4190283433496937e-13
0.76	4.4566868012478936e-13
0.78	4.49235553452975e-13
0.8	4.526157974642916e-13
0.8200000000000001	4.558209452855939e-13
0.84	4.588617679374693e-13
0.86	4.617483211231693e-13
0.88	4.644899904875685e-13
0.9	4.670955350607228e-13
0.92	4.695731286977128e-13
0.9400000000000001	4.719303994030512e-13
0.96	4.741744664876318e-13
0.98	4.763119755520941e-13
1.	4.783491313251464e-13
1.02	4.802917284110356e-13
1.04	4.821451800187464e-13
1.06	4.839145447581828e-13
1.08	4.856045515967206e-13
1.1	4.872196230741359e-13
1.12	4.887638968758205e-13
1.1400000000000001	4.902412458635026e-13
1.16	4.916552966644919e-13
1.18	4.930094469077462e-13
1.2	4.943068812070608e-13
1.22	4.955505859727411e-13
1.24	4.967433631370814e-13
1.26	4.978878428716683e-13
1.28	4.989864953701906e-13
1.3	5.000416417657893e-13
1.32	5.010554642474272e-13
1.34	5.020300154353652e-13
1.36	5.029672270716076e-13
1.3800000000000001	5.038689180771774e-13
1.4000000000000001	5.047368020242822e-13
1.42	5.055724940678651e-13
1.44	5.063775173776831e-13
1.46	5.071533091089302e-13
1.48	5.07901225946507e-13
1.5	5.086225492553274e-13
1.52	5.093184898665421e-13
1.54	5.099901925272272e-13
1.56	5.106387400389377e-13
1.58	5.112651571085327e-13
1.6	5.118704139328465e-13
1.62	5.124554295370883e-13
1.6400000000000001	5.130210748852933e-13
1.6600000000000001	5.135681757797117e-13
1.68	5.140975155647034e-13
1.7	5.146098376494877e-13
1.72	5.151058478629824e-13
1.74	5.155862166529342e-13
1.76	5.160515811405989e-13
1.78	5.165025470413624e-13
1.8	5.169396904608878e-13
1.82	5.173635595756436e-13
1.84	5.177746762059924e-13
1.86	5.181735372893904e-13
1.8800000000000001	5.185606162606848e-13
1.9000000000000001	5.189363643459646e-13
1.92	5.193012117759342e-13
1.94	5.19655568924339e-13
1.96	5.199998273765548e-13
1.98	5.203343609330824e-13
2.	5.206595265523295e-13
2.02	5.20975665236752e-13
2.04	5.212831028661235e-13
2.06	5.215821509814321e-13
2.08	5.218731075226498e-13
2.1	5.221562575233864e-13
2.12	5.224318737652304e-13
2.14	5.227002173943758e-13
2.16	5.2296153850295e-13
2.18	5.232160766772953e-13
2.2	5.234640615152916e-13
2.22	5.237057131146704e-13
2.24	5.239412425341304e-13
2.2600000000000002	5.241708522289443e-13
2.2800000000000002	5.24394736462102e-13
2.3000000000000003	5.246130816955361e-13
2.32	5.248260669553347e-13
2.34	5.250338641818729e-13
2.36	5.252366385590259e-13
2.38	5.254345488263108e-13
2.4	5.256277475745513e-13
2.42	5.258163815260426e-13
2.44	5.260005918001193e-13
2.46	5.26180514164985e-13
2.48	5.263562792765917e-13
2.5	5.265280129053206e-13
2.52	5.266958361511591e-13
2.54	5.268598656480284e-13
2.56	5.270202137578756e-13
2.58	5.271769887551047e-13
2.6	5.273302950018853e-13
2.62	5.274802331148478e-13
2.64	5.276269001236344e-13
2.66	5.277703896217586e-13
2.68	5.279107919101882e-13
2.7	5.28048194134048e-13
2.72	5.28182680412809e-13
2.74	5.283143319643191e-13
2.7600000000000002	5.28443227222995e-13
2.7800000000000002	5.285694419524906e-13
2.8000000000000003	5.286930493531279e-13
2.82	5.288141201643661e-13
2.84	5.289327227625672e-13
2.86	5.290489232542977e-13
2.88	5.291627855654002e-13
2.9	5.292743715260466e-13
2.92	5.293837409519798e-13
2.94	5.294909517221351e-13
2.96	5.295960598528215e-13
2.98	5.296991195686385e-13
3.	5.29800183370284e-13
3.02	5.298993020994149e-13
3.04	5.299965250006958e-13
3.06	5.300918997811819e-13
3.08	5.301854726671567e-13
3.1	5.302772884585557e-13
3.12	5.303673905810838e-13
3.14	5.304558211361436e-13
3.16	5.305426209486727e-13
3.18	5.306278296129938e-13
3.2	5.30711485536764e-13
3.22	5.307936259831206e-13
3.24	5.308742871110998e-13
3.2600000000000002	5.309535040144118e-13
3.2800000000000002	5.310313107586467e-13
3.3000000000000003	5.311077404169825e-13
3.3200000000000003	5.311828251044647e-13
3.34	5.312565960109209e-13
3.36	5.313290834325706e-13
3.38	5.314003168023909e-13
3.4	5.314703247192941e-13
3.42	5.315391349761638e-13
3.44	5.316067745868092e-13
3.46	5.316732698118753e-13
3.48	5.317386461837618e-13
3.5	5.3180292853059e-13
3.52	5.318661409992605e-13
3.54	5.319283070776379e-13
3.56	5.319894496159032e-13
3.58	5.320495908471085e-13
3.6	5.321087524069656e-13
3.62	5.321669553529016e-13
3.64	5.322242201824158e-13
3.66	5.322805668507604e-13
3.68	5.323360147879783e-13
3.7	5.323905829153222e-13
3.72	5.324442896610831e-13
3.74	5.324971529758448e-13
3.7600000000000002	5.325491903472001e-13
3.7800000000000002	5.326004188139381e-13
3.8000000000000003	5.326508549797305e-13
3.8200000000000003	5.327005150263378e-13
3.84	5.327494147263502e-13
3.86	5.32797569455485e-13
3.88	5.328449942044556e-13
3.9	5.328917035904323e-13
3.92	5.329377118681086e-13
3.94	5.329830329403847e-13
3.96	5.33027680368694e-13
3.98	5.330716673829726e-13
4.	5.331150068912963e-13
4.0200000000000005	5.33157711489192e-13
4.04	5.331997934686386e-13
4.0600000000000005	5.332412648267674e-13
4.08	5.332821372742738e-13
4.1	5.333224222435538e-13
4.12	5.333621308965704e-13
4.14	5.334012741324638e-13
4.16	5.334398625949143e-13
4.18	5.334779066792675e-13
4.2	5.335154165394271e-13
4.22	5.33552402094528e-13
4.24	5.335888730353968e-13
4.26	5.336248388308044e-13
4.28	5.336603087335228e-13
4.3	5.336952917861887e-13
4.32	5.337297968269852e-13
4.34	5.337638324951423e-13
4.36	5.337974072362706e-13
4.38	5.338305259033195e-13
4.4	5.338632067826129e-13
4.42	5.338954475566453e-13
4.44	5.339272593508419e-13
4.46	5.339586497170902e-13
4.48	5.339896260423684e-13
4.5	5.340201955530339e-13
4.5200000000000005	5.340503653189815e-13
4.54	5.34080142257679e-13
4.5600000000000005	5.341095331375499e-13
4.58	5.341385445838452e-13
4.6000000000000005	5.341671830792877e-13
4.62	5.341954549696313e-13
4.64	5.342233664666472e-13
4.66	5.342509236514946e-13
4.68	5.342781324779914e-13
4.7	5.343049987757919e-13
4.72	5.343315282534717e-13
4.74	5.343577265015235e-13
4.76	5.343835989952683e-13
4.78	5.344091510976825e-13
4.8	5.344343880621437e-13
4.82	5.344593150351011e-13
4.84	5.344839370586689e-13
4.86	5.345082590731466e-13
4.88	5.345322859194698e-13
4.9	5.345560223415925e-13
4.92	5.345794729888018e-13
4.94	5.346026424179707e-13
4.96	5.346255350957472e-13
4.98	5.346481554006839e-13
5.	5.346705076253096e-13
5.0200000000000005	5.346925959781433e-13
5.04	5.34714424585655e-13
5.0600000000000005	5.347359974941733e-13
5.08	5.347573186717393e-13
5.1000000000000005	5.347783920099152e-13
5.12	5.347992213255391e-13
5.14	5.348198103624384e-13
5.16	5.34840162793093e-13
5.18	5.348602822202584e-13
5.2	5.348801721785432e-13
5.22	5.348998361359468e-13
5.24	5.349192774953565e-13
5.26	5.349384995960047e-13
5.28	5.349575057148907e-13
5.3	5.349762990681617e-13
5.32	5.34994882812463e-13
5.34	5.350132600462495e-13
5.36	5.350314338110653e-13
5.38	5.350494070927919e-13
5.4	5.350671828228622e-13
5.42	5.350847638794445e-13
5.44	5.351021530885989e-13
5.46	5.351193532254009e-13
5.48	5.351363670150401e-13
5.5	5.351531971338892e-13
5.5200000000000005	5.351698462105478e-13
5.54	5.3518631682686e-13
5.5600000000000005	5.352026115189062e-13
5.58	5.352187327779714e-13
5.6000000000000005	5.352346830514893e-13
5.62	5.352504647439629e-13
5.64	5.352660802178636e-13
5.66	5.352815317945084e-13
5.68	5.352968217549139e-13
5.7	5.353119523406333e-13
5.72	5.353269257545695e-13
5.74	5.353417441617714e-13
5.76	5.353564096902096e-13
5.78	5.353709244315355e-13
5.8	5.353852904418195e-13
5.82	5.353995097422747e-13
5.84	5.354135843199619e-13
5.86	5.35427516128478e-13
5.88	5.354413070886296e-13
5.9	5.354549590890888e-13
5.92	5.35468473987036e-13
5.94	5.354818536087865e-13
5.96	5.354950997504025e-13
5.98	5.355082141782915e-13
6.	5.355211986297908e-13
6.0200000000000005	5.355340548137394e-13
6.04	5.355467844110348e-13
6.0600000000000005	5.355593890751796e-13
6.08	5.35571870432814e-13
6.1000000000000005	5.355842300842372e-13
6.12	5.355964696039161e-13
6.140000000000001	5.356085905409841e-13
6.16	5.356205944197271e-13
6.18	5.356324827400598e-13
6.2	5.356442569779905e-13
6.22	5.356559185860768e-13
6.24	5.3566746899387e-13
6.26	5.356789096083505e-13
6.28	5.356902418143534e-13
6.3	5.357014669749843e-13
6.32	5.35712586432027e-13
6.34	5.357236015063416e-13
6.36	5.35734513498255e-13
6.38	5.357453236879402e-13
6.4	5.357560333357914e-13
6.42	5.357666436827876e-13
6.44	5.357771559508508e-13
6.46	5.357875713431946e-13
6.48	5.357978910446674e-13
6.5	5.358081162220861e-13
6.5200000000000005	5.358182480245652e-13
6.54	5.358282875838361e-13
6.5600000000000005	5.358382360145624e-13
6.58	5.358480944146465e-13
6.6000000000000005	5.358578638655317e-13
6.62	5.358675454324965e-13
6.640000000000001	5.358771401649422e-13
6.66	5.358866490966778e-13
6.68	5.358960732461947e-13
6.7	5.359054136169388e-13
6.72	5.35914671197576e-13
6.74	5.359238469622522e-13
6.76	5.359329418708483e-13
6.78	5.359419568692291e-13
6.8	5.359508928894888e-13
6.82	5.359597508501893e-13
6.84	5.359685316565961e-13
6.86	5.359772362009084e-13
6.88	5.359858653624825e-13
6.9	5.359944200080559e-13
6.92	5.3600290099196e-13
6.94	5.360113091563349e-13
6.96	5.360196453313375e-13
6.98	5.360279103353423e-13
7.	5.360361049751453e-13
7.0200000000000005	5.360442300461566e-13
7.04	5.360522863325928e-13
7.0600000000000005	5.360602746076677e-13
7.08	5.360681956337737e-13
7.1000000000000005	5.360760501626647e-13
7.12	5.360838389356327e-13
7.140000000000001	5.360915626836823e-13
7.16	5.360992221277009e-13
7.18	5.36106817978626e-13
7.2	5.361143509376103e-13
7.22	5.361218216961808e-13
7.24	5.361292309363991e-13
7.26	5.361365793310141e-13
7.28	5.361438675436152e-13
7.3	5.361510962287808e-13
7.32	5.361582660322252e-13
7.34	5.361653775909417e-13
7.36	5.361724315333429e-13
7.38	5.361794284793995e-13
7.4	5.361863690407759e-13
7.42	5.361932538209632e-13
7.44	5.362000834154088e-13
7.46	5.362068584116459e-13
7.48	5.362135793894184e-13
7.5	5.362202469208053e-13
7.5200000000000005	5.362268615703405e-13
7.54	5.362334238951326e-13
7.5600000000000005	5.36239934444981e-13
7.58	5.362463937624916e-13
7.6000000000000005	5.362528023831892e-13
7.62	5.362591608356266e-13
7.640000000000001	5.362654696414944e-13
7.66	5.362717293157269e-13
7.68	5.362779403666075e-13
7.7	5.362841032958704e-13
7.72	5.362902185988023e-13
7.74	5.362962867643406e-13
7.76	5.363023082751724e-13
7.78	5.36308283607827e-13
7.8	5.363142132327728e-13
7.82	5.363200976145093e-13
7.84	5.363259372116548e-13
7.86	5.363317324770385e-13
7.88	5.363374838577863e-13
7.9	5.363431917954075e-13
7.92	5.363488567258785e-13
7.94	5.363544790797259e-13
7.96	5.363600592821081e-13
7.98	5.363655977528959e-13
8.	5.363710949067494e-13
8.02	5.363765511531972e-13
8.040000000000001	5.363819668967112e-13
8.06	5.363873425367826e-13
8.08	5.363926784679926e-13
8.1	5.36397975080088e-13
8.120000000000001	5.364032327580491e-13
8.14	5.364084518821609e-13
8.16	5.364136328280818e-13
8.18	5.364187759669097e-13
8.2	5.364238816652494e-13
8.22	5.364289502852771e-13
8.24	5.36433982184804e-13
8.26	5.364389777173405e-13
8.28	5.364439372321566e-13
8.3	5.364488610743429e-13
8.32	5.364537495848718e-13
8.34	5.364586031006551e-13
8.36	5.36463421954602e-13
8.38	5.364682064756754e-13
8.4	5.364729569889492e-13
8.42	5.364776738156625e-13
8.44	5.364823572732734e-13
8.46	5.364870076755129e-13
8.48	5.36491625332437e-13
8.5	5.364962105504778e-13
8.52	5.365007636324951e-13
8.540000000000001	5.365052848778246e-13
8.56	5.365097745823294e-13
8.58	5.365142330384452e-13
8.6	5.365186605352303e-13
8.620000000000001	5.365230573584116e-13
8.64	5.365274237904289e-13
8.66	5.365317601104827e-13
8.68	5.365360665945765e-13
8.700000000000001	5.365403435155628e-13
8.72	5.365445911431834e-13
8.74	5.365488097441136e-13
8.76	5.365529961777988e-13
8.78	5.365571609175214e-13
8.8	5.365612940083875e-13
8.82	5.365653991094215e-13
8.84	5.36569476472577e-13
8.86	5.365735263469815e-13
8.88	5.365775489789744e-13
8.9	5.365815446121438e-13
8.92	5.365855134873642e-13
8.94	5.36589455842831e-13
8.96	5.365933719140979e-13
8.98	5.365972619341107e-13
9.	5.366011261332435e-13
9.02	5.3660496473933e-13
9.040000000000001	5.366087779776998e-13
9.06	5.366125660712089e-13
9.08	5.366163292402749e-13
9.1	5.366200677029061e-13
9.120000000000001	5.366237816742036e-13
9.14	5.366274713684921e-13
9.16	5.366311369962359e-13
9.18	5.366347787661212e-13
9.200000000000001	5.366383968845799e-13
9.22	5.366419915558174e-13
9.24	5.366455629818407e-13
9.26	5.366491113624896e-13
9.28	5.366526368954605e-13
9.3	5.36656139776338e-13
9.32	5.366596201986182e-13
9.34	5.366630783537382e-13
9.36	5.366665144311006e-13
9.38	5.366699286181002e-13
9.4	5.366733211001493e-13
9.42	5.366766920607026e-13
9.44	5.366800416812819e-13
9.46	5.366833701415011e-13
9.48	5.366866776190896e-13
9.5	5.366899642899155e-13
9.52	5.366932303280105e-13
9.540000000000001	5.366964759055913e-13
9.56	5.366997011930824e-13
9.58	5.367029063591396e-13
9.6	5.367060915706708e-13
9.620000000000001	5.367092569928585e-13
9.64	5.367124027891799e-13
9.66	5.367155291214296e-13
9.68	5.367186361497388e-13
9.700000000000001	5.367217240325976e-13
9.72	5.367247929268722e-13
9.74	5.367278429878284e-13
9.76	5.367308743691485e-13
9.78	5.367338872229517e-13
9.8	5.367368816998126e-13
9.82	5.367398579487806e-13
9.84	5.367428161173978e-13
9.86	5.367457563517181e-13
9.88	5.367486787963235e-13
9.9	5.367515835943443e-13
9.92	5.367544708874737e-13
9.94	5.36757340815988e-13
9.96	5.367601935187608e-13
9.98	5.367630291332819e-13
10.	5.367658477956728e-13

==> SECTIONS/Data/ErrorDataTHE.txt <==
0.	0.
0.001	2.7188148096064077e-15
0.002	5.437385969067003e-15
0.003	8.155469937395885e-15
0.004	1.0872823391812902e-14
0.005	1.3589203336561491e-14
0.006	1.6304367211385134e-14
0.007	1.9018072999549586e-14
0.008	2.1730079335298914e-14
0.009000000000000001	2.4440145610634486e-14
0.01	2.714803208130722e-14
0.011	2.985349997191508e-14
0.012	3.255631157999906e-14
0.013000000000000001	3.525623037903331e-14
0.014	3.795302112020659e-14
0.015	4.0646449932894775e-14
0.016	4.333628442372639e-14
0.017	4.602229377414592e-14
0.018000000000000002	4.870424883638187e-14
0.019	5.1381922227730145e-14
0.02	5.405508842306584e-14
0.021	5.672352384549972e-14
0.022	5.938700695509919e-14
0.023	6.204531833559681e-14
0.024	6.469824077901287e-14
0.025	6.734555936812242e-14
0.026000000000000002	6.998706155670046e-14
0.027	7.26225372474831e-14
0.028	7.52517788677863e-14
0.029	7.787458144272749e-14
0.03	8.049074266599974e-14
0.031	8.310006296815193e-14
0.032	8.570234558233185e-14
0.033	8.82973966074549e-14
0.034	9.088502506876269e-14
0.035	9.346504297574245e-14
0.036000000000000004	9.603726537738002e-14
0.037	9.860151041472496e-14
0.038	1.0115759937074928e-13
0.039	1.0370535671748525e-13
0.04	1.0624461016043313e-13
0.041	1.08775190680231e-13
0.042	1.1129693257158575e-13
0.043000000000000003	1.1380967347946496e-13
0.044	1.1631325443255575e-13
0.045	1.1880751987399879e-13
0.046	1.2129231768940918e-13
0.047	1.2376749923220048e-13
0.048	1.2623291934622993e-13
0.049	1.2868843638578755e-13
0.05	1.3113391223295423e-13
0.051000000000000004	1.3356921231235622e-13
0.052000000000000005	1.3599420560334905e-13
0.053	1.3840876464966205e-13
0.054	1.4081276556654285e-13
0.055	1.4320608804543854e-13
0.056	1.4558861535625647e-13
0.057	1.4796023434724784e-13
0.058	1.5032083544256012e-13
0.059000000000000004	1.526703126375056e-13
0.06	1.5500856349159694e-13
0.061	1.5733548911940008e-13
0.062	1.5965099417925835e-13
0.063	1.6195498685994202e-13
0.064	1.6424737886527884e-13
0.065	1.665280853968242e-13
0.066	1.687970251346266e-13
0.067	1.710541202161502e-13
0.068	1.7329929621341278e-13
0.069	1.7553248210840063e-13
0.07	1.7775361026682072e-13
0.07100000000000001	1.799626164102537e-13
0.07200000000000001	1.8215943958676763e-13
0.073	1.8434402214005666e-13
0.074	1.8651630967716648e-13
0.075	1.8867625103486834e-13
0.076	1.9082379824474605e-13
0.077	1.929589064970558e-13
0.078	1.9508153410342305e-13
0.079	1.9719164245843687e-13
0.08	1.9928919600020356e-13
0.081	2.0137416216991993e-13
0.082	2.0344651137052671e-13
0.083	2.0550621692450159e-13
0.084	2.075532550308501e-13
0.085	2.095876047213526e-13
0.08600000000000001	2.116092478161252e-13
0.08700000000000001	2.1361816887854882e-13
0.088	2.1561435516962368e-13
0.089	2.1759779660180183e-13
0.09	2.1956848569235094e-13
0.091	2.215264175163028e-13
0.092	2.234715896590344e-13
0.093	2.2540400216853417e-13
0.094	2.2732365750739937e-13
0.095	2.292305605046136e-13
0.096	2.3112471830714866e-13
0.097	2.330061403314358e-13
0.098	2.3487483821475054e-13
0.099	2.3673082576655133e-13
0.1	2.3857411891981357e-13
0.101	2.404047356823979e-13
0.10200000000000001	2.4222269608849093e-13
0.10300000000000001	2.4402802215015447e-13
0.10400000000000001	2.4582073780901787e-13
0.105	2.476008688881491e-13
0.106	2.4936844304413487e-13
0.107	2.5112348971940206e-13
0.108	2.5286604009481004e-13
0.109	2.545961270425422e-13
0.11	2.563137850793235e-13
0.111	2.580190503199908e-13
0.112	2.597119604314394e-13
0.113	2.6139255458696956e-13
0.114	2.630608734210558e-13
0.115	2.647169589845579e-13
0.116	2.663608547003958e-13
0.117	2.6799260531970413e-13
0.11800000000000001	2.6961225687848585e-13
0.11900000000000001	2.7121985665478015e-13
0.12	2.7281545312635946e-13
0.121	2.7439909592897054e-13
0.122	2.759708358151314e-13
0.123	2.775307246134964e-13
0.124	2.790788151888016e-13
0.125	2.806151614023978e-13
0.126	2.821398180733829e-13
0.127	2.8365284094033957e-13
0.128	2.851542866236866e-13
0.129	2.8664421258865074e-13
0.13	2.881226771088623e-13
0.131	2.895897392305818e-13
0.132	2.9104545873755996e-13
0.133	2.924898961165353e-13
0.134	2.939231125233703e-13
0.135	2.953451697498296e-13
0.136	2.9675613019100064e-13
0.137	2.9815605681335686e-13
0.138	2.995450131234633e-13
0.139	3.00923063137326e-13
0.14	3.022902713503793e-13
0.14100000000000001	3.0364670270811535e-13
0.14200000000000002	3.049924225773481e-13
0.14300000000000002	3.0632749671811254e-13
0.14400000000000002	3.0765199125619383e-13
0.145	3.089659726562839e-13
0.146	3.1026950769576173e-13
0.147	3.1156266343909103e-13
0.148	3.1284550721283253e-13
0.149	3.141181065812649e-13
0.15	3.1538052932260825e-13
0.151	3.1663284340584597e-13
0.152	3.178751169681366e-13
0.153	3.191074182928123e-13
0.154	3.203298157879543e-13
0.155	3.2154237796554127e-13
0.156	3.227451734211617e-13
0.157	3.239382708142835e-13
0.158	3.251217388490748e-13
0.159	3.262956462557663e-13
0.16	3.274600617725499e-13
0.161	3.286150541280026e-13
0.162	3.297606920240316e-13
0.163	3.3089704411933033e-13
0.164	3.3202417901333606e-13
0.165	3.331421652306852e-13
0.166	3.342510712061528e-13
0.167	3.353509652700731e-13
0.168	3.364419156342274e-13
0.169	3.375239903781972e-13
0.17	3.385972574361673e-13
0.171	3.39661784584177e-13
0.17200000000000001	3.40717639427805e-13
0.17300000000000001	3.4176488939028637e-13
0.17400000000000002	3.428036017010452e-13
0.17500000000000002	3.438338433846423e-13
0.176	3.448556812501239e-13
0.177	3.4586918188076647e-13
0.178	3.468744116242073e-13
0.179	3.4787143658295537e-13
0.18	3.4886032260526954e-13
0.181	3.498411352764017e-13
0.182	3.508139399101929e-13
0.183	3.517788015410164e-13
0.184	3.5273578491605767e-13
0.185	3.536849544879263e-13
0.186	3.5462637440759045e-13
0.187	3.555601085176262e-13
0.188	3.564862203457742e-13
0.189	3.5740477309879726e-13
0.19	3.583158296566299e-13
0.191	3.5921945256681403e-13
0.192	3.6011570403921237e-13
0.193	3.610046459409932e-13
0.194	3.618863397918793e-13
0.195	3.6276084675965485e-13
0.196	3.636282276559219e-13
0.197	3.6448854293210054e-13
0.198	3.653418526756678e-13
0.199	3.661882166066269e-13
0.2	3.6702769407386033e-13
0.201	3.678603440533593e-13
0.202	3.686862251434265e-13
0.203	3.6950539556325243e-13
0.20400000000000001	3.7031791315014133e-13
0.20500000000000002	3.7112383535723616e-13
0.20600000000000002	3.719232192514307e-13
0.20700000000000002	3.7271612151146647e-13
0.20800000000000002	3.7350259842620605e-13
0.209	3.74282705893079e-13
0.21	3.750564994166945e-13
0.211	3.7582403410761605e-13
0.212	3.765853646812933e-13
0.213	3.7734054545714387e-13
0.214	3.7808963035778503e-13
0.215	3.788326729084049e-13
0.216	3.7956972623627273e-13
0.217	3.803008430703817e-13
0.218	3.8102607574122067e-13
0.219	3.817454761806696e-13
0.22	3.824590959220157e-13
0.221	3.83166986100085e-13
0.222	3.8386919745148647e-13
0.223	3.8456578031496267e-13
0.224	3.852567846318462e-13
0.225	3.8594225994661564e-13
0.226	3.8662225540754705e-13
0.227	3.8729681976746164e-13
0.228	3.8796600138455896e-13
0.229	3.886298482233394e-13
0.23	3.892884078556089e-13
0.231	3.8994172746156176e-13
0.232	3.90589853830942e-13
0.233	3.912328333642768e-13
0.234	3.9187071207418094e-13
0.23500000000000001	3.925035355867285e-13
0.23600000000000002	3.931313491428894e-13
0.23700000000000002	3.937541976000281e-13
0.23800000000000002	3.943721254334609e-13
0.23900000000000002	3.949851767380704e-13
0.24	3.95593395229974e-13
0.241	3.9619682424824454e-13
0.242	3.9679550675667864e-13
0.243	3.9738948534561374e-13
0.244	3.9797880223378893e-13
0.245	3.9856349927024805e-13
0.246	3.99143617936284e-13
0.247	3.9971919934741986e-13
0.248	4.002902842554281e-13
0.249	4.008569130503822e-13
0.25	4.0141912576274163e-13
0.251	4.0197696206546844e-13
0.252	4.025304612761698e-13
0.253	4.0307966235927003e-13
0.254	4.0362460392820755e-13
0.255	4.0416532424765415e-13
0.256	4.0470186123575874e-13
0.257	4.0523425246640935e-13
0.258	4.057625351715161e-13
0.259	4.0628674624331095e-13
0.26	4.0680692223666397e-13
0.261	4.073230993714151e-13
0.262	4.0783531353471856e-13
0.263	4.0834360028340116e-13
0.264	4.0884799484633054e-13
0.265	4.0934853212679406e-13
0.266	4.0984524670488705e-13
0.267	4.103381728399081e-13
0.268	4.108273444727618e-13
0.269	4.1131279522836647e-13
0.27	4.1179455841806857e-13
0.271	4.1227266704205767e-13
0.272	4.1274715379178836e-13
0.273	4.132180510524008e-13
0.274	4.1368539090514447e-13
0.275	4.1414920512980126e-13
0.276	4.146095252071096e-13
0.277	4.150663823211859e-13
0.278	4.155198073619439e-13
0.279	4.15969830927514e-13
0.28	4.164164833266558e-13
0.281	4.1685979458117e-13
0.28200000000000003	4.1729979442830323e-13
0.28300000000000003	4.1773651232314925e-13
0.28400000000000003	4.181699774410443e-13
0.28500000000000003	4.1860021867995504e-13
0.28600000000000003	4.190272646628618e-13
0.28700000000000003	4.1945114374013225e-13
0.28800000000000003	4.198718839918894e-13
0.289	4.202895132303694e-13
0.29	4.207040590022727e-13
0.291	4.211155485911047e-13
0.292	4.2152400901950646e-13
0.293	4.2192946705157787e-13
0.294	4.2233194919518814e-13
0.295	4.227314817042769e-13
0.296	4.23128090581144e-13
0.297	4.2352180157872845e-13
0.298	4.2391264020287527e-13
0.299	4.2430063171459104e-13
0.3	4.246858011322871e-13
0.301	4.2506817323401e-13
0.302	4.2544777255966053e-13
0.303	4.2582462341319823e-13
0.304	4.2619874986483476e-13
0.305	4.2657017575321214e-13
0.306	4.269389246875693e-13
0.307	4.2730502004989326e-13
0.308	4.276684849970588e-13
0.309	4.280293424629514e-13
0.31	4.283876151605782e-13
0.311	4.2874332558416475e-13
0.312	4.2909649601123513e-13
0.313	4.294471485046813e-13
0.314	4.29795304914814e-13
0.315	4.3014098688140197e-13
0.316	4.3048421583569494e-13
0.317	4.3082501300243174e-13
0.318	4.311633994018347e-13
0.319	4.314993958515877e-13
0.32	4.318330229688e-13
0.321	4.321643011719545e-13
0.322	4.324932506828415e-13
0.323	4.328198915284769e-13
0.324	4.331442435430054e-13
0.325	4.3346632636958806e-13
0.326	4.337861594622753e-13
0.327	4.341037620878642e-13
0.328	4.3441915332774093e-13
0.329	4.3473235207970755e-13
0.33	4.350433770597937e-13
0.331	4.353522468040532e-13
0.332	4.356589796703459e-13
0.333	4.3596359384010296e-13
0.334	4.362661073200784e-13
0.335	4.365665379440847e-13
0.336	4.368649033747138e-13
0.337	4.37161221105043e-13
0.338	4.374555084603246e-13
0.339	4.377477825996629e-13
0.34	4.3803806051767394e-13
0.341	4.38326359046132e-13
0.342	4.386126948556005e-13
0.343	4.3889708445704715e-13
0.34400000000000003	4.3917954420344815e-13
0.34500000000000003	4.3946009029137164e-13
0.34600000000000003	4.397387387625527e-13
0.34700000000000003	4.400155055054497e-13
0.34800000000000003	4.402904062567878e-13
0.34900000000000003	4.4056345660308835e-13
0.35000000000000003	4.408346719821826e-13
0.35100000000000003	4.4110406768471283e-13
0.352	4.41371658855618e-13
0.353	4.416374604956058e-13
0.354	4.4190148746261124e-13
0.355	4.4216375447323993e-13
0.356	4.4242427610419927e-13
0.357	4.4268306679371456e-13
0.358	4.4294014084293115e-13
0.359	4.4319551241730497e-13
0.36	4.434491955479776e-13
0.361	4.4370120413313834e-13
0.362	4.439515519393741e-13
0.363	4.442002526030039e-13
0.364	4.444473196314032e-13
0.365	4.446927664043122e-13
0.366	4.449366061751326e-13
0.367	4.4517885207221236e-13
0.368	4.454195171001154e-13
0.369	4.4565861414088127e-13
0.37	4.4589615595527e-13
0.371	4.461321551839961e-13
0.372	4.463666243489489e-13
0.373	4.465995758544017e-13
0.374	4.468310219882078e-13
0.375	4.4706097492298544e-13
0.376	4.4728944671729e-13
0.377	4.4751644931677433e-13
0.378	4.4774199455533743e-13
0.379	4.4796609415626203e-13
0.38	4.481887597333394e-13
0.381	4.4841000279198373e-13
0.382	4.4862983473033414e-13
0.383	4.4884826684034684e-13
0.384	4.4906531030887393e-13
0.385	4.492809762187335e-13
0.386	4.494952755497667e-13
0.387	4.4970821917988526e-13
0.388	4.4991981788610735e-13
0.389	4.5013008234558347e-13
0.39	4.503390231366106e-13
0.391	4.505466475929183e-13
0.392	4.5075297553825797e-13
0.393	4.509580078201939e-13
0.394	4.5116175777827033e-13
0.395	4.5136423551137665e-13
0.396	4.515654510254212e-13
0.397	4.5176541423427415e-13
0.398	4.5196413496069985e-13
0.399	4.521616229372822e-13
0.4	4.5235788780733697e-13
0.401	4.5255293912581714e-13
0.402	4.527467863602071e-13
0.403	4.529394388914084e-13
0.404	4.5313090601461605e-13
0.405	4.533211969401857e-13
0.406	4.5351032079402583e-13
0.40700000000000003	4.5369828662028155e-13
0.40800000000000003	4.5388510337945835e-13
0.40900000000000003	4.540707799510414e-13
0.41000000000000003	4.5425532513387467e-13
0.41100000000000003	4.5443874764697647e-13
0.41200000000000003	4.5462105613034355e-13
0.41300000000000003	4.548022591457472e-13
0.41400000000000003	4.549823651775218e-13
0.41500000000000004	4.551613826333448e-13
0.41600000000000004	4.553393198450068e-13
0.417	4.555161850691766e-13
0.418	4.556919864881555e-13
0.419	4.558667322106243e-13
0.42	4.560404302723826e-13
0.421	4.562130886370808e-13
0.422	4.563847151969433e-13
0.423	4.56555317773485e-13
0.424	4.56724904118219e-13
0.425	4.568934819133575e-13
0.426	4.57061058772506e-13
0.427	4.572276422413492e-13
0.428	4.573932397983285e-13
0.429	4.575578588553155e-13
0.43	4.577215067582754e-13
0.431	4.578841907879239e-13
0.432	4.580459181603792e-13
0.433	4.582066960278033e-13
0.434	4.583665314790408e-13
0.435	4.585254315402471e-13
0.436	4.58683403175513e-13
0.437	4.588404532874798e-13
0.438	4.589965887179502e-13
0.439	4.591518162484919e-13
0.44	4.593061426010343e-13
0.441	4.594595744384589e-13
0.442	4.596121183651851e-13
0.443	4.597637809277469e-13
0.444	4.599145686153661e-13
0.445	4.600644878605176e-13
0.446	4.6021354503949e-13
0.447	4.603617464729391e-13
0.448	4.605090984264372e-13
0.449	4.606556071110138e-13
0.45	4.608012786836932e-13
0.451	4.609461192480257e-13
0.452	4.610901348546118e-13
0.453	4.612333315016233e-13
0.454	4.613757151353161e-13
0.455	4.615172916505398e-13
0.456	4.616580668912404e-13
0.457	4.617980466509593e-13
0.458	4.619372366733244e-13
0.459	4.620756426525396e-13
0.46	4.622132702338655e-13
0.461	4.623501250140972e-13
0.462	4.624862125420366e-13
0.463	4.626215383189593e-13
0.464	4.627561077990773e-13
0.465	4.628899263899956e-13
0.466	4.63022999453165e-13
0.467	4.631553323043307e-13
0.468	4.632869302139738e-13
0.46900000000000003	4.634177984077506e-13
0.47000000000000003	4.635479420669261e-13
0.47100000000000003	4.636773663288028e-13
0.47200000000000003	4.638060762871456e-13
0.47300000000000003	4.639340769926023e-13
0.47400000000000003	4.640613734531183e-13
0.47500000000000003	4.641879706343483e-13
0.47600000000000003	4.643138734600638e-13
0.47700000000000004	4.644390868125555e-13
0.47800000000000004	4.645636155330312e-13
0.47900000000000004	4.646874644220107e-13
0.48	4.64810638239716e-13
0.481	4.649331417064568e-13
0.482	4.650549795030127e-13
0.483	4.651761562710112e-13
0.484	4.652966766133019e-13
0.485	4.654165450943267e-13
0.486	4.655357662404848e-13
0.487	4.656543445404968e-13
0.488	4.657722844457624e-13
0.489	4.658895903707145e-13
0.49	4.660062666931725e-13
0.491	4.661223177546868e-13
0.492	4.662377478608855e-13
0.493	4.663525612818127e-13
0.494	4.664667622522658e-13
0.495	4.665803549721294e-13
0.496	4.666933436067032e-13
0.497	4.668057322870305e-13
0.498	4.669175251102196e-13
0.499	4.670287261397634e-13
0.5	4.671393394058566e-13

==> SECTIONS/Data/dkc_BEC.dat <==
9.999999999999997e-6	0.010110173214866671
0.000010139113857366798	0.010110174612631244
0.000010280162981264728	0.010110176049555735
0.000010423174293933041	0.010110177526737247
0.000010568175092136591	0.010110179045303619
0.000010715193052376058	0.010110180606414287
0.000010864256236170656	0.010110182211261172
0.000011015393095414139	0.010110183861069582
0.000011168632477805608	0.01011018555709915
0.000011324003632355574	0.010110187300644806
0.000011481536214968819	0.010110189093037743
0.000011641260294104912	0.010110190935646449
0.000011803206356517303	0.010110192829877756
0.000011967405313072427	0.010110194777177907
0.000012133888504649773	0.010110196779033668
0.000012302687708123802	0.010110198836973455
0.000012473835142429425	0.010110200952568513
0.000012647363474711517	0.010110203127434096
0.000012823305826560203	0.010110205363230717
0.0000130016957803329	0.010110207661665404
0.000013182567385564076	0.010110210024493013
0.000013365955165464412	0.010110212453517552
0.00001355189412351036	0.010110214950593565
0.00001374041975012516	0.010110217517627546
0.000013931568029453024	0.01011022015657933
0.000014125375446227545	0.010110222869463633
0.00001432187899273542	0.01011022565835161
0.000014521116175877417	0.010110228525372439
0.000014723125024327193	0.010110231472714951
0.00001492794409578995	0.010110234502629297
0.00001513561248436208	0.010110237617428663
0.000015346169827992952	0.010110240819491044
0.000015559656316050736	0.010110244111261057
0.000015776112696993487	0.010110247495251804
0.00001599558028614667	0.010110250974046798
0.00001621810097358929	0.010110254550301921
0.00001644371723214932	0.010110258226747475
0.00001667247212551061	0.010110262006190252
0.00001690440931643264	0.010110265891515667
0.00001713957307508426	0.010110269885689995
0.000017378008287493744	0.010110273991762599
0.00001761976046411629	0.01011027821286828
0.00001786487574852052	0.010110282552229668
0.000018113400926196015	0.010110287013159676
0.000018365383433483465	0.010110291599064037
0.000018620871366628657	0.0101102963134439
0.00001887991349096293	0.010110301159898508
0.000019142559250210863	0.010110306142127939
0.000019408858775927765	0.01011031126393594
0.000019678862897068445	0.010110316529232824
0.000019952623149688807	0.010110321942038461
0.000020230191786782705	0.01011032750648535
0.000020511621788255653	0.010110333226821764
0.00002079696687103697	0.010110339107414996
0.000021086281499332885	0.010110345152754708
0.000021379620895022326	0.01011035136745634
0.00002167704104819693	0.010110357756264645
0.000021978598727848243	0.010110364324057305
0.000022284351492703045	0.010110371075848659
0.00002259435770220976	0.01011037801679353
0.00002290867652767773	0.010110385152191164
0.00002322736796357108	0.01011039248748926
0.000023550492838960082	0.010110400028288146
0.000023878112829131777	0.010110407780345047
0.000024210290467361755	0.010110415749578472
0.000024547089156850296	0.010110423942072738
0.000024888573182823917	0.010110432364082617
0.000025234807724805727	0.010110441022038093
0.00002558585886905645	0.010110449922549284
0.000025941793621188153	0.01011045907241148
0.0000263026799189538	0.010110468478610319
0.000026668586645214797	0.010110478148327119
0.000027039583641088407	0.010110488088944363
0.00002741574171927881	0.010110498308051318
0.000027797132677592893	0.010110508813449826
0.00002818382931264451	0.010110519613160247
0.00002857590543374946	0.010110530715427583
0.00002897343587701324	0.010110542128727749
0.000029376496519615287	0.010110553861774037
0.000029785164294291893	0.010110565923523754
0.00003019951720402018	0.010110578323185043
0.00003061963433690675	0.010110591070223897
0.00003104559588128356	0.010110604174371365
0.00003147748314101312	0.010110617645630954
0.0000319153785510076	0.010110631494286247
0.000032359365692962836	0.010110645730908727
0.00003280952931131187	0.010110660366365815
0.00003326595532940045	0.010110675411829124
0.0000337287308658869	0.010110690878782965
0.000034197944251370865	0.010110706779033057
0.00003467368504525316	0.010110723124715502
0.00003515604405282983	0.01011073992830586
0.000035645113342624405	0.010110757202628868
0.00003614098626396133	0.010110774960868634
0.000036643757464783294	0.010110793216578717
0.000037153522909717244	0.0101108119836925
0.0000376703798983909	0.010110831276533838
0.00003819442708400462	0.010110851109827991
0.000038725764492161714	0.010110871498712868
0.000039264493539959933	0.010110892458750614
0.0000398107170553497	0.010110914005939463
0.000040364539296760496	0.010110936156725968
0.00004092606597300112	0.01011095892801756
0.00004149540426343628	0.010110982337195429
0.00004207266283844442	0.010111006402127802
0.00004265795188015923	0.010111031141183556
0.00004325138310350086	0.01011105657324623
0.00004385306977749859	0.010111082717728407
0.000044463126746910836	0.0101111095945865
0.000045081670454146015	0.010111137224335947
0.00004570881896148745	0.01011116562806682
0.000046344691973628776	0.01011119482745986
0.00004698941086052155	0.010111224844802955
0.000047643098680541526	0.010111255703008066
0.00004830588020397725	0.010111287425628612
0.000048977881936844635	0.010111320036877335
0.00004965923214503357	0.010111353561644634
0.00005035006087879047	0.010111388025517419
0.00005105049999754065	0.010111423454798443
0.00005176068319505673	0.010111459876526186
0.00005248074602497726	0.010111497318495236
0.000053210825926679364	0.010111535809277247
0.00005395106225151274	0.010111575378242437
0.00005470159628939717	0.010111616055581652
0.00005546257129579103	0.01011165787232903
0.000056234132519034893	0.010111700860385507
0.000057016427228074774	0.010111745052544915
0.00005780960474057177	0.010111790482520554
0.000058613816451402867	0.010111837184971046
0.0000594292158615573	0.010111885195526788
0.000060255958607435745	0.010111934550817119
0.00006109420249055721	0.010111985288498252
0.00006194410750767808	0.010112037447281931
0.00006280583588133177	0.010112091066964871
0.00006367955209079159	0.010112146188459
0.00006456542290346549	0.01011220285382249
0.00006546361740672749	0.010112261106291608
0.0000663743070401908	0.010112320990313443
0.00006729766562843173	0.010112382551579443
0.00006823386941416696	0.010112445837059872
0.00006918309709189369	0.010112510895039119
0.00007014552984199709	0.010112577775151958
0.00007112135136533292	0.010112646528420699
0.0000721107479182899	0.010112717207293289
0.00007311390834834172	0.01011278986568238
0.00007413102413009178	0.010112864559005355
0.0000751622894018205	0.010112941344225327
0.0000762079010025412	0.010113020279893171
0.00007726805850957013	0.01011310142619103
0.00007834296427662113	0.010113184844983086
0.00007943282347242815	0.01011327059986919
0.00008053784411990672	0.01011335875623398
0.0000816582371358592	0.010113449381296486
0.00008279421637123344	0.010113542544161044
0.00008394599865193968	0.010113638315869476
0.00008511380382023764	0.010113736769454571
0.00008629785477669707	0.010113837979994923
0.00008749837752274354	0.010113942024671033
0.00008871560120379609	0.010114048982822841
0.00008994975815300342	0.01011415893600855
0.00009120108393559094	0.010114271968064834
0.00009246981739382228	0.010114388165168426
0.00009375620069258793	0.010114507615899064
0.00009506047936562811	0.010114630411303786
0.00009638290236239692	0.010114756644962624
0.00009772372209558099	0.01011488641305646
0.00009908319448927675	0.010115019814465866
0.00010046157902783956	0.010115156950861157
0.00010185913880541164	0.01011529792675189
0.00010327614057613975	0.010115442849564062
0.00010471285480508984	0.010115591829721562
0.00010616955571987242	0.01011574498072994
0.00010764652136298351	0.010115902419262569
0.00010914403364487555	0.010116064265249351
0.0001106623783977666	0.010116230641967924
0.00011220184543019619	0.01011640167613757
0.000113762728582343	0.010116577498015854
0.00011534532578210922	0.0101167582414981
0.00011694993910198717	0.010116944044219794
0.00011857687481671595	0.010117135047662056
0.00012022644346174131	0.010117331397260216
0.00012189895989248653	0.010117533242515681
0.000123594743344451	0.010117740737111157
0.00012531411749414163	0.010117954039026118
0.00012705741052085407	0.010118173310644105
0.00012882495516931337	0.010118398718871047
0.000130617088813184	0.010118630435261585
0.00013243415351946639	0.010118868636148902
0.00013427649611378638	0.010119113502778337
0.0001361444682465951	0.010119365221444906
0.00013803842646028844	0.010119623983634925
0.00013995873225726183	0.010119889986171828
0.00014190575216890908	0.010120163431366342
0.00014387985782558451	0.01012044452717121
0.0001458814260275349	0.01012073348734062
0.00014791083881682065	0.010121030531594494
0.00014996848355023734	0.010121335885788015
0.0001520547529732494	0.010121649782107342
0.00015417004529495585	0.01012197245924655
0.00015631476426409543	0.01012230416251906
0.0001584893192461112	0.010122645144033585
0.00016069412530128767	0.010122995662883867
0.0001629296032639723	0.010123355985344338
0.00016519617982290136	0.010123726385071957
0.0001674942876026437	0.010124107143314557
0.0001698243652461745	0.010124498549125987
0.0001721868574986006	0.010124900899588344
0.00017458221529205039	0.010125314500041708
0.00017701089583174192	0.010125739664321697
0.00017947336268325258	0.01012617671500528
0.00018197008586099837	0.010126625983665292
0.0001845015419179472	0.010127087811134063
0.00018706821403658	0.010127562547776749
0.00018967059212111437	0.010128050553772387
0.0001923091728910157	0.01012855219933129
0.0001949844599758045	0.010129067864846849
0.0001976969640111862	0.010129597941165224
0.000200447202736516	0.010130142829892627
0.0002032357010936222	0.010130702943715843
0.0002060629913269998	0.010131278706736989
0.00020892961308540387	0.010131870554823598
0.00021183611352485024	0.010132478935975242
0.0002147830474130532	0.010133104310707982
0.00021777097723531583	0.010133747152424006
0.0002208004733018897	0.010134407947546165
0.0002238721138568338	0.01013508719586791
0.00022698648518838219	0.010135785410990977
0.000230144181740851	0.01013650312070629
0.00023334580622810016	0.01013724086738542
0.00023659196974857587	0.01013799920838341
0.00023988329190194883	0.010138778716453344
0.00024322040090738145	0.01013957998017297
0.000246603933723434	0.01014040360435599
0.0002500345361696429	0.010141250210463958
0.0002535128630497907	0.010142120437114198
0.00025703957827688604	0.010143014940544922
0.0002606153549998894	0.010143934395080226
0.00026424087573219466	0.010144879493604625
0.0002679168324819034	0.010145850948047097
0.00027164392688390813	0.010146849489876509
0.00027542287033381673	0.010147875870666762
0.0002792543841237336	0.010148930862667847
0.0002831391995799378	0.010150015259324331
0.00028707805820246923	0.010151129875846704
0.00029107171180666033	0.010152275549800907
0.0002951209226666386	0.010153453141713975
0.00029922646366081855	0.01015466353569891
0.0003033891184194269	0.010155907640126832
0.00030760968147407083	0.010157186388195705
0.00031188895840939337	0.010158500738531072
0.00031622776601683783	0.010159851675904523
0.0003206269324505461	0.01016124021198294
0.0003250872973854341	0.010162667386107096
0.0003296097121774577	0.010164134266068287
0.00033419504002611444	0.010165641948736637
0.00033884415613920235	0.010167191560747418
0.0003435579478998746	0.010168784259304493
0.0003483373150360117	0.01017042123301284
0.00035318316979195683	0.01017210370273753
0.0003580964371026361	0.010173832922490422
0.000363078054770101	0.010175610180346049
0.00036812897364253135	0.010177436799368238
0.0003732501577957204	0.010179314138386821
0.00037844258471709304	0.010181243592879984
0.00038370724549227874	0.010183226595969472
0.0003890451449942805	0.010185264619409906
0.0003944573020752782	0.010187359174604081
0.00039994474976109756	0.010189511813645264
0.00040550853544838345	0.01019172413038619
0.0004111497211045221	0.01019399776144803
0.0004168693834703352	0.01019633438729028
0.00042266861426560264	0.010198735733470967
0.00042854852039743945	0.010201203571773919
0.0004345102241715714	0.010203739721336511
0.00044055486350655306	0.010206346049793051
0.00044668359215096316	0.010209024474434693
0.00045289757990362063	0.01021177696348455
0.0004591980128368684	0.010214605537555807
0.00046558609352295905	0.010217512270976434
0.0004720630412635901	0.010220499293075877
0.0004786300923226382	0.010223568789487476
0.0004852885001621208	0.010226723003466907
0.0004920395356814506	0.010229964237357557
0.0004988844874600121	0.010233294854179507
0.0005058246620031139	0.010236717279020318
0.0005128613839913646	0.010240234000557883
0.0005199959965335161	0.010243847572633774
0.0005272298614228222	0.010247560615867644
0.0005345643593969715	0.010251375819311072
0.0005420008904016236	0.010255295941922277
0.0005495408738576241	0.010259323814198609
0.0005571857489319298	0.010263462339988589
0.0005649369748123023	0.010267714498363402
0.0005727960309858288	0.010272083345469892
0.000580764417521312	0.010276572016106005
0.0005888436553555888	0.010281183725436818
0.0005970352865838366	0.010285921770910707
0.0006053408747539132	0.010290789534227527
0.0006137620051647942	0.010295790483355261
0.0006223002851691593	0.010300928174597218
0.0006309573444801929	0.010306206254691128
0.0006397348354826477	0.01031162846265294
0.0006486344335482384	0.01031719863155114
0.0006576578373554202	0.010322920690656878
0.0006668067692136218	0.010328798667696084
0.0006760829753919812	0.010334836691162278
0.0006854882264526615	0.01034103899269173
0.0006950243175887965	0.010347409909270668
0.0007046930689671465	0.010353953885027118
0.0007144963260755127	0.010360675473521541
0.0007244359600749899	0.010367579340220253
0.0007345138681571146	0.01037467026502467
0.0007447319739059885	0.010381953144656104
0.0007550922276654339	0.010389432994778432
0.0007655966069112562	0.010397114952534415
0.0007762471166286914	0.010405004278997133
0.000787045789695098	0.010413106361612818
0.0007979946872679766	0.010421426716686213
0.000809095899178382	0.010429970991932129
0.0008203515443298179	0.010438744969007225
0.0008317637711026703	0.010447754566039654
0.0008433347577642753	0.010457005840206021
0.000855066712884683	0.010466504990318074
0.0008669618757582161	0.01047625835930659
0.0008790225168308836	0.010486272436921542
0.0008912509381337454	0.010496553862478195
0.000903649473722301	0.010507109427366417
0.0009162204901219991	0.010517946077551478
0.0009289663867799356	0.010529070916313929
0.0009418895965228411	0.010540491206974527
0.0009549925860214355	0.01055221437540518
0.0009682778562612485	0.010564248012764326
0.0009817479430199844	0.01057659987805452
0.0009954054173515266	0.010589277900998877
0.0010092528860766838	0.010602290184403056
0.0010232929922807533	0.01061564500562259
0.0010375284158180124	0.010629350820110208
0.0010519618738232225	0.010643416266339028
0.0010665961212302571	0.010657850170509034
0.0010814339512979373	0.010672661535070255
0.001096478196143185	0.010687859545555536
0.0011117317272815908	0.010703453588206183
0.0011271974561755096	0.010719453253236488
0.0011428783347897707	0.01073586830407121
0.0011587773561551257	0.010752708706471712
0.001174897554939529	0.010769984644850919
0.001191242008027374	0.010787706482573614
0.0012078138351067792	0.010805884794683012
0.0012246161992650485	0.010824530375434696
0.0012416523075924105	0.010843654205330334
0.0012589254117941664	0.010863267490320261
0.0012764388088113438	0.010883381649793846
0.0012941958414499856	0.01090400829995426
0.0013121998990192024	0.010925159295707296
0.00133045441797809	0.010946846692700265
0.0013489628825916534	0.010969082765564905
0.0013677288255958485	0.010991880023774128
0.0013867558288718877	0.011015251180510019
0.0014060475241299128	0.011039209179358895
0.001425607593602188	0.0110637671906352
0.001445439770745927	0.011088938610913453
0.0014655478409559106	0.011114737052186957
0.0014859356422870056	0.011141176365463766
0.0015066070661867417	0.011168270628645416
0.0015275660582380719	0.011196034135052596
0.0015488166189124802	0.01122448142188476
0.0015703628043335525	0.011253627246055942
0.0015922087270511696	0.011283486594545228
0.0016143585568264855	0.011314074685428017
0.0016368165214278073	0.011345406966321865
0.0016595869074375604	0.011377499111733644
0.001682674061070467	0.011410367026653278
0.0017060823890031225	0.01144402684600336
0.0017298163592151	0.011478494935070443
0.001753880501841761	0.01151378788383979
0.001778279410038922	0.01154992250743863
0.0018030177408595678	0.011586915849922337
0.0018281002161427411	0.011624785181047193
0.001853531623414811	0.011663547992624762
0.0018793168168032676	0.011703221999862016
0.001905460717963246	0.011743825142123809
0.0019319683170169223	0.011785375577962753
0.001958844673505989	0.011827891683040298
0.0019860949173573705	0.011871392053254418
0.002013724249862387	0.011915895500728928
0.0020417379446695293	0.011961421049060245
0.0020701413487910414	0.012007987936266343
0.002098939883623523	0.012055615612551846
0.0021281390459827105	0.012104323734159551
0.0021577444091526662	0.0121541321654744
0.0021877616239495516	0.01220506097792851
0.0022181964198002176	0.012257130443865186
0.002249054605835779	0.012310361037396888
0.0022803420720004177	0.012364773432061634
0.0023120647901755938	0.01242038849808042
0.002344228815319921	0.012477227302610623
0.0023768402866248743	0.012535311103812072
0.0024099054286865944	0.012594661353621596
0.002443430552693971	0.01265529969244808
0.002477422057633284	0.012717247949010723
0.0025118864315095777	0.012780528138267626
0.0025468302525850405	0.012845162459434203
0.0025822601906345948	0.01291117329491915
0.0026181830082189833	0.012978583208601126
0.002654605561975539	0.01304741494381645
0.002691534803926915	0.01311769142531822
0.0027289777828080394	0.013189435752967806
0.0027669416454115096	0.013262671205030118
0.002805433637951713	0.01333742123611271
0.0028444611074479147	0.013413709474771858
0.002884031503126604	0.013491559726470433
0.002924152377843333	0.013570995970155552
0.002964831389524342	0.013652042360688267
0.0030060763026282297	0.013734723227804634
0.0030478949896279813	0.013819063075775533
0.0030902954325135877	0.013905086585895891
0.003133285724315585	0.01399281861508478
0.003176874070649769	0.014082284199030078
0.003221068791283432	0.014173508551482457
0.0032658783217233553	0.014266517067466723
0.00331131121482591	0.014361335324970801
0.0033573761424295447	0.014457989086244908
0.0034040818970100064	0.01455650429883285
0.003451437393358562	0.01465690709773297
0.0034994516702835715	0.014759223814372726
0.0035481338923357524	0.014863480973318289
0.00359749335155742	0.014969705296923522
0.0036475394692560776	0.015077923711313446
0.0036982817978026606	0.015188163347057738
0.003749730022454833	0.015300451545129629
0.003801893963205609	0.015414815861731145
0.0038547835766577173	0.01553128407139104
0.003908408957924018	0.015649884173381257
0.003962780342554392	0.015770644396115276
0.004017908108489396	0.015893593202662933
0.004073802778041126	0.016018759297047262
0.004130475019901611	0.01614617162939752
0.00418793565117918	0.016275859403162264
0.004246195639463124	0.016407852080623855
0.004305266104917105	0.016542179388971553
0.0043651583224016575	0.016678871329462677
0.0044258837236262625	0.016817958183403175
0.004487453899331321	0.016959470518984925
0.004549880601500484	0.017103439199569307
0.004613175745603791	0.017249895391167114
0.004677351412871978	0.017398870570592823
0.0047424198526024456	0.01755039653362325
0.004808393484497284	0.017704505403026826
0.00487528490103386	0.01786122963828014
0.00494310686986835	0.01802060204301634
0.005011872336272722	0.01818265577397606
0.005081594425605603	0.01834742435181038
0.0051522864458175615	0.018514941667913606
0.005223961889991193	0.018685241995205458
0.005296634438916576	0.018858359998453294
0.005370317963702524	0.01903433074123459
0.0054450265284242075	0.01921318969890873
0.005520774392807568	0.019394972765363866
0.0055975760149511	0.019579716259216753
0.005675446054085468	0.01976745695078091
0.005754399373371565	0.019958232067220368
0.0058344510427374464	0.020152079285444723
0.005915616341754738	0.02034903673989609
0.005997910762555091	0.020549143065954543
0.006081350012787173	0.02075243740435976
0.0061659500186148205	0.020958959383780406
0.006251726927756856	0.021168749130296927
0.0063386971125692654	0.021381847318037717
0.006426877173170191	0.02159829516829927
0.006516283940608425	0.021818134429866427
0.0066069344800759565	0.022041407402130526
0.006698846094165259	0.022268156978699615
0.006792036326171839	0.022498426635571566
0.006886522963442759	0.02273226041832671
0.00698232404077171	0.02296970298740538
0.0070794578438413735	0.023210799635793495
0.007177942912713616	0.02345559626917367
0.007277798045368238	0.023704139424230438
0.007379042301291005	0.02395647630929641
0.007481695005111537	0.024212654791758353
0.007585775750291836	0.0244727233981976
0.007691304402866093	0.024736731358653084
0.007798301105232582	0.025004728604775078
0.007906786279998244	0.0252767657635791
0.008016780633876789	0.025552894197805712
0.00812830516164099	0.025833166010223684
0.008241381150130017	0.0261176340379413
0.008356030182312473	0.026406351889457908
0.008472274141405962	0.026699373948794996
0.008590135215053953	0.026996755374917084
0.0087096358995608	0.027298552136283745
0.00883079900418562	0.02760482101067948
0.008953647655495936	0.027915619594236652
0.009078205301781852	0.02823100633029565
0.009204495717531706	0.028551040505838482
0.00933254300796991	0.028875782272873775
0.009462371613657927	0.02920529266492862
0.009594006315159326	0.029539633598905338
0.009727472237769643	0.029878867902203437
0.009862794856312102	0.03022305931466179
0.009999999999999995	0.03057227250743948
0.010139113857366787	0.030926573109208537
0.010280162981264726	0.03128602769280122
0.010423174293933038	0.03165070380805318
0.010568175092136579	0.03202066999861971
0.010715193052376056	0.032395995799786546
0.010864256236170645	0.032776751771550275
0.011015393095414147	0.03316300950424308
0.011168632477805605	0.033554841627460655
0.011324003632355561	0.03395232183999221
0.011481536214968816	0.03435552491005842
0.01164126029410491	0.03476452669949489
0.01180320635651729	0.0351794041784624
0.011967405313072424	0.03560023543437898
0.01213388850464977	0.03602709969810439
0.012302687708123811	0.03646007734946761
0.012473835142429422	0.03689924994121872
0.012647363474711503	0.03734470020931148
0.012823305826560213	0.037796512091023894
0.013001695780332898	0.038254770756251714
0.013182567385564063	0.03871956259671187
0.01336595516546441	0.03919097525796369
0.013551894123510357	0.03966909766546458
0.013740419750125145	0.040154020021669456
0.013931568029453022	0.040645833840179446
0.01412537544622753	0.04114463196209809
0.01432187899273543	0.04165050856040583
0.014521116175877414	0.0421635591764535
0.014723125024327178	0.042683880727124264
0.014927944095789946	0.043211571524563744
0.015135612484362076	0.04374673130316209
0.015346169827992934	0.04428946122683897
0.01555965631605073	0.04483986391942899
0.015776112696993482	0.04539804347843087
0.01599558028614668	0.04596410549556804
0.016218100973589288	0.04653815708068289
0.016443717232149303	0.047120306872199445
0.016672472125510623	0.04771066507886179
0.016904409316432632	0.04830934348668004
0.01713957307508424	0.04891645546663975
0.017378008287493737	0.04953211602401638
0.017619760464116285	0.05015644180706059
0.017864875748520498	0.050789551120520256
0.01811340092619601	0.05143156396908007
0.018365383433483446	0.05208260206533711
0.01862087136662867	0.05274278885100862
0.018879913490962925	0.0534122495349156
0.01914255925021084	0.054091111102237605
0.01940885877592776	0.054779502345425356
0.01967886289706844	0.05547755389214461
0.019952623149688785	0.05618539822000988
0.0202301917867827	0.05690316969271093
0.02051162178825565	0.05763100457905434
0.020796966871036947	0.058369041079479586
0.02108628149933288	0.05911741935645168
0.0213796208950223	0.05987628155019984
0.02167704104819694	0.06064577182463777
0.02197859872784824	0.06142603638903282
0.02228435149270302	0.062217223503121505
0.022594357702209755	0.06301948353027603
0.022908676527677724	0.06383296896658607
0.023227367963571055	0.06465783445078406
0.023550492838960078	0.0654942368081966
0.023878112829131753	0.06634233508562365
0.024210290467361773	0.06720229056296355
0.024547089156850287	0.0680742667970683
0.02488857318282389	0.06895842965519688
0.02523480772480574	0.06985494733405904
0.025585858869056448	0.07076399040319171
0.025941793621188123	0.07134789149712192
0.026302679918953794	0.07134792158958486
0.026668586645214792	0.07134798776358138
0.027039583641088424	0.07134809152009577
0.027415741719278807	0.07134823440892013
0.027797132677592862	0.0713484180301097
0.02818382931264453	0.07134864403547997
0.028575905433749455	0.0713489141301463
0.028973435877013207	0.07134923007410764
0.02937649651961528	0.07134959368387513
0.029785164294291885	0.07135000683414718
0.03019951720402012	0.07135047145953216
0.03061963433690675	0.0713509895563198
0.031045595881283552	0.07135156318430308
0.03147748314101312	0.07135219446865164
0.031915378551007595	0.07135288560183807
0.03235936569296283	0.0713536388456189
0.03280952931131187	0.07135445653307146
0.03326595532940044	0.07135534107068804
0.033728730865886895	0.07135629494052925
0.034197944251370856	0.07135732070243801
0.03467368504525316	0.07135842099631562
0.035156044052829766	0.07135959854446185
0.03564511334262439	0.0713608561539807
0.036140986263961325	0.07136219671925352
0.03664375746478328	0.07136362322448135
0.03715352290971723	0.07136513874629825
0.03767037989839089	0.07136674645645767
0.03819442708400462	0.07136844962459363
0.0387257644921617	0.07137025162105877
0.03926449353995993	0.07137215591984136
0.03981071705534969	0.07137416610156326
0.04036453929676049	0.0713762858565609
0.04092606597300103	0.07137851898805175
0.041495404263436265	0.0713808694153881
0.04207266283844441	0.0713833411774008
0.042657951880159216	0.07138593843583507
0.04325138310350085	0.07138866547888092
0.043853069777498574	0.0713915267248004
0.04446312674691083	0.07139452672565454
0.045081670454146	0.07139767017113208
0.04570881896148744	0.07140096189248316
0.04634469197362877	0.07140440686655988
0.04698941086052154	0.07140801021996743
0.047643098680541514	0.07141177723332758
0.04830588020397724	0.0714157133456581
0.048977881936844624	0.07141982415887076
0.04965923214503356	0.07142411544239066
0.05035006087879046	0.07142859313790038
0.05105049999754055	0.07143326336421163
0.05176068319505672	0.07143813242226771
0.05248074602497725	0.07144320680028009
0.053210825926679355	0.07144849317900206
0.05395106225151273	0.07145399843714328
0.05470159628939716	0.07145972965692808
0.05546257129579101	0.07146569412980142
0.05623413251903488	0.07147189936228568
0.05701642722807476	0.07147835308199225
0.05780960474057175	0.07148506324379121
0.05861381645140286	0.07149203803614285
0.05942921586155718	0.0714992858875951
0.060255958607435725	0.07150681547345042
0.06109420249055719	0.07151463572260608
0.061944107507678065	0.07152275582457181
0.06280583588133176	0.07153118523666892
0.06367955209079158	0.07153993369141473
0.06456542290346548	0.07154901120409676
0.06546361740672747	0.07155842808054039
0.06637430704019077	0.07156819492507477
0.06729766562843172	0.07157832264870072
0.06823386941416694	0.0715888224774654
0.06918309709189356	0.07159970596104769
0.07014552984199708	0.0716109849815591
0.0711213513653329	0.07162267176256437
0.07211074791828988	0.07163477887832635
0.07311390834834171	0.07164731926327977
0.07413102413009176	0.07166030622173813
0.07516228940182047	0.07167375343783877
0.07620790100254118	0.07168767498573038
0.07726805850957012	0.07170208534000748
0.07834296427662112	0.07171699938639693
0.07943282347242814	0.07173243243270062
0.08053784411990655	0.07174840021999923
0.0816582371358592	0.07176491893412165
0.08279421637123342	0.07178200521738466
0.08394599865193965	0.07179967618060738
0.08511380382023762	0.07181794941540524
0.0862978547766969	0.07183684300676771
0.08749837752274353	0.07185637554592456
0.08871560120379607	0.07187656614350493
0.08994975815300339	0.07189743444299355
0.09120108393559091	0.07191900063448844
0.09246981739382225	0.07194128546876437
0.09375620069258792	0.07196431027164595
0.0950604793656281	0.07198809695869474
0.09638290236239706	0.07201266805021374
0.09772372209558097	0.07203804668657357
0.09908319448927672	0.07206425664386339
0.10046157902783936	0.07209132234987041
0.10185913880541161	0.07211926890039103
0.10327614057613972	0.07214812207587669
0.10471285480508982	0.07217790835841731
0.1061695557198724	0.0722086549490649
0.10764652136298349	0.07224038978549976
0.10914403364487553	0.0722731415600413
0.11066237839776658	0.07230693973800527
0.11220184543019616	0.07234181457640909
0.11376272858234297	0.07237779714302624
0.1153453257821092	0.07241491933579049
0.11694993910198694	0.0724532139025508
0.11857687481671592	0.07249271446117653
0.12022644346174129	0.07253345552001272
0.1218989598924865	0.07257547249868473
0.12359474334445097	0.07261880174925088
0.12531411749414162	0.07266348057770121
0.12705741052085404	0.07270954726580027
0.12882495516931336	0.07275704109327086
0.13061708881318396	0.07280600236031534
0.13243415351946636	0.07285647241047057
0.13427649611378636	0.07290849365379166
0.13614446824659482	0.07296210959035926
0.13803842646028838	0.07301736483410418
0.1399587322572618	0.07307430513694284
0.14190575216890905	0.07313297741321588
0.14387985782558446	0.07319342976442139
0.1458814260275346	0.07325571150423421
0.1479108388168206	0.07331987318380072
0.1499684835502373	0.07338596661729868
0.15205475297324936	0.07345404490775029
0.15417004529495582	0.07352416247307582
0.15631476426409538	0.07359637507237428
0.15848931924611115	0.07367073983241627
0.16069412530128763	0.07374731527433412
0.16292960326397224	0.07382616134049184
0.16519617982290133	0.07390733942151814
0.16749428760264368	0.0739909123834832
0.16982436524617417	0.0740769445951998
0.17218685749860055	0.07416550195562803
0.17458221529205034	0.07425665192136131
0.17701089583174187	0.0743504635341712
0.17947336268325254	0.07444700744858648
0.18197008586099833	0.07454635595948153
0.18450154191794715	0.07464858302964762
0.18706821403657997	0.07475376431731974
0.1896705921211143	0.07486197720363036
0.19230917289101565	0.07497330081996094
0.19498445997580446	0.07508781607516012
0.1976969640111858	0.0752056056825974
0.20044720273651595	0.07532675418701977
0.20323570109362213	0.07545134799117738
0.20606299132699976	0.07557947538218443
0.2089296130854038	0.0757112265575799
0.21183611352485018	0.07584669365105183
0.21478304741305315	0.07598597075778898
0.21777097723531577	0.07612915395942244
0.22080047330188965	0.07627634134851896
0.22387211385683375	0.07642763305258848
0.22698648518838213	0.07658313125756643
0.23014418174085052	0.07674294023073243
0.2333458062281001	0.07690716634302637
0.2365919697485758	0.07707591809072242
0.23988329190194876	0.07724930611642265
0.2432204009073814	0.0774274432293313
0.24660393372343395	0.07761044442477132
0.2500345361696429	0.0777984269029061
0.25351286304979065	0.07799151008662895
0.257039578276886	0.0781898156385843
0.26061535499988936	0.0783934674772861
0.2642408757321946	0.07860259179229909
0.26791683248190284	0.07881731705845128
0.2716439268839081	0.07903777404904662
0.2754228703338166	0.07926409584804872
0.2792543841237335	0.07949641786120963
0.2831391995799378	0.07973487782611847
0.2870780582024686	0.07997961582114743
0.29107171180666025	0.08023077427327667
0.2951209226666385	0.08048849796477989
0.2992264636608185	0.08075293403875802
0.30338911841942684	0.08102423200351005
0.3076096814740708	0.08130254373573323
0.31188895840939335	0.08158802348254997
0.3162277660168378	0.08188082786236128
0.3206269324505466	0.08218111586453002
0.325087297385434	0.08248904884790315
0.32960971217745766	0.08280479053818471
0.3341950400261138	0.08312850702417555
0.33884415613920227	0.08346036675290229
0.34355794789987454	0.08380054052365914
0.34833731503601134	0.08414920148099439
0.35318316979195674	0.08450652510667528
0.358096437102636	0.084872689210671
0.3630780547701009	0.08524787392119794
0.3681289736425313	0.08563226167387643
0.37325015779571996	0.08602603720005124
0.37844258471709297	0.0864293875143356
0.38370724549227864	0.08684250190143973
0.38904514499428006	0.08726557190235193
0.3944573020752781	0.08769879129994318
0.39994474976109745	0.08814235610407009
0.40550853544838333	0.08859646453625636
0.41114972110452197	0.08906131701403541
0.4168693834703354	0.08953711613504013
0.42266861426560254	0.09002406666093034
0.42854852039743935	0.09052237550125043
0.43451022417157087	0.09103225169731169
0.44055486350655293	0.09155390640619852
0.44668359215096304	0.09208755288499645
0.4528975799036202	0.09263340647534485
0.4591980128368683	0.09319168458841612
0.46558609352295893	0.09376260669042445
0.47206304126359	0.09434639428876944
0.4786300923226381	0.09494327091891763
0.4852885001621203	0.095553462132126
0.4920395356814504	0.09617719548411127
0.49888448746001207	0.09681470052476594
0.5058246620031134	0.09746620878902316
0.5128613839913645	0.09813195378896832
0.5199959965335159	0.09881217100729338
0.5272298614228221	0.09950709789218963
0.5345643593969713	0.1002169738537684
0.5420008904016239	0.10094204026209759
0.549540873857624	0.10168254044693874
0.5571857489319296	0.10243871969926478
0.5649369748123017	0.10321082527463313
0.5727960309858288	0.10399910639848814
0.5807644175213119	0.10480381427345678
0.5888436553555881	0.10562520208870241
0.5970352865838364	0.10646352503139211
0.6053408747539135	0.10731904030032892
0.6137620051647935	0.1081920071217972
0.6223002851691591	0.10908268676766161
0.6309573444801923	0.1099913425757538
0.6397348354826475	0.11091823997258075
0.6486344335482381	0.11186364649837581
0.6576578373554195	0.11282783183451478
0.6668067692136216	0.11381106783331046
0.6760829753919817	0.11481362855019353
0.6854882264526607	0.11583579027828533
0.6950243175887963	0.11687783158536139
0.7046930689671469	0.11794003335319753
0.7144963260755125	0.11902267881929127
0.7244359600749898	0.12012605362094207
0.7345138681571138	0.12125044584166995
0.7447319739059883	0.12239614605995312
0.7550922276654337	0.12356344740025353
0.7655966069112553	0.12475264558630351
0.7762471166286912	0.1259640389966192
0.7870457896950985	0.1271979287222028
0.7979946872679756	0.12845461862639734
0.8090958991783819	0.12973441540685193
0.8203515443298168	0.13103762865955212
0.8317637711026702	0.1323645709448748
0.8433347577642751	0.13371555785561562
0.8550667128846821	0.13509090808694618
0.8669618757582159	0.13649094350825017
0.8790225168308842	0.13791598923678763
0.8912509381337443	0.13936637371314095
0.9036494737223009	0.14084242877839107
0.9162204901219998	0.14234448975297267
0.9289663867799353	0.14387289551716184
0.941889596522841	0.145427988593146
0.9549925860214344	0.14701011522862575
0.9682778562612483	0.14861962548190616
0.9817479430199841	0.15025687330842583
0.9954054173515255	0.1519222166486831
1.0092528860766836	0.15361601751751477
1.023292992280754	0.1553386420946827
1.0375284158180114	0.157090460816732
1.0519618738232224	0.15887184847008112
1.066596121230256	0.1606831842853037
1.081433951297937	0.16252485203257475
1.0964781961431846	0.1643972401182395
1.1117317272815896	0.16630074168248302
1.1271974561755094	0.16823575469806712
1.1428783347897715	0.17020268207010833
1.1587773561551244	0.17220193173687554
1.1748975549395289	0.17423391677158512
1.191242008027375	0.17629905548516997
1.2078138351067789	0.1783977715300111
1.2246161992650482	0.1805304940046137
1.241652307592409	0.18269765755921225
1.258925411794166	0.18489970250230056
1.2764388088113434	0.1871370749080705
1.2941958414499841	0.18941022672475913
1.312199899019202	0.1917196158838978
1.3304544179780908	0.19406570641045778
1.348962882591652	0.19644896853389765
1.3677288255958482	0.1988698788001111
1.386755828871886	0.2013289201842759
1.4060475241299124	0.2038265822046165
1.4256075936021877	0.20636336103707867
1.4454397707459252	0.20893975963093206
1.4655478409559102	0.21155628782530875
1.4859356422870067	0.21421346246668593
1.50660706618674	0.21691180752733272
1.5275660582380717	0.21965185422473318
1.5488166189124812	0.22243414114199858
1.5703628043335507	0.2252592143492927
1.5922087270511693	0.22812762752628657
1.6143585568264835	0.23103994208565876
1.636816521427807	0.23399672729767182
1.65958690743756	0.23699856041583708
1.682674061070465	0.2400460268036992
1.7060823890031223	0.24313972006276255
1.7298163592151012	0.24628024216158134
1.753880501841759	0.2494682035660464
1.7782794100389216	0.25270422337089277
1.8030177408595658	0.25598892943245205
1.8281002161427407	0.25932295850268916
1.8535316234148107	0.26270695636453956
1.8793168168032655	0.266141577968589
1.9054607179632455	0.2696274875711219
1.9319683170169235	0.27316535887356636
1.958844673505987	0.2767558751633752
1.98609491735737	0.28039972945637354
2.013724249862388	0.28409762464059946
2.041737944669527	0.2878502736216836
2.070141348791041	0.29165839946979283
2.0989398836235207	0.2955227355681737
2.1281390459827096	0.2994440257633385
2.1577444091526656	0.30342302451691666
2.1877616239495494	0.30746049705922013
2.218196419800217	0.3115572195445541
2.2490546058357808	0.3157139792083049
2.280342072000415	0.3199315745258515
2.3120647901755933	0.3242108153733347
2.344228815319918	0.3285525231903143
2.376840286624874	0.3329575311443692
2.409905428686594	0.3374266842976593
2.443430552693968	0.34196083977550434
2.4774220576332833	0.34656086693701266
2.5118864315095792	0.35122764754779323
2.5468302525850377	0.3559620759548039
2.582260190634594	0.36076505926336694
2.618183008218985	0.36563751751639184
2.654605561975536	0.3705803838758519
2.6915348039269142	0.3755946048065555
2.728977782808036	0.3806811402622421
2.7669416454115088	0.385840963874066
2.8054336379517126	0.391075063141486
2.8444611074479114	0.3963844396256226
2.8840315031266037	0.4017701091451185
2.924152377843335	0.40723310197453866
2.964831389524339	0.41277446304536686
3.006076302628229	0.41839525214963597
3.0478949896279777	0.424096544146229
3.090295432513587	0.42987942916991345
3.1332857243155843	0.4357450128431334
3.176874070649766	0.44169441649062063
3.2210687912834315	0.4477287773568673
3.265878321723357	0.4538492488264946
3.3113112148259063	0.46005700064758187
3.357376142429544	0.46635321915799544
3.4040818970100086	0.47273910751475523
3.451437393358558	0.47921588592650544
3.4994516702835705	0.4857847918891274
3.5481338923357484	0.4924470804245372
3.5974933515574192	0.4992040243227371
3.6475394692560763	0.5060569143871461
3.6982817978026565	0.5130070596832818
3.749730022454832	0.520055787790835
3.801893963205611	0.5272044450591812
3.854783576657713	0.5344543968663974
3.9084089579240175	0.5418070278818283
3.9627803425543946	0.5492637423322462
4.017908108489395	0.5568259642716767
4.0738027780411254	0.5644951378549361
4.130475019901607	0.5722727276149218
4.187935651179179	0.5801602187437437
4.246195639463127	0.5881591173777143
4.3052661049171	0.596270950886287
4.365158322401657	0.6044972681649834
4.425883723626265	0.6128396399323652
4.4874538993313156	0.6212996590311225
4.549880601500483	0.6298789407333336
4.613175745603786	0.6385791230499411
4.677351412871977	0.6474018670445373
4.742419852602445	0.6563488571514845
4.808393484497278	0.6654218014984615
4.875284901033859	0.6746224322334893
4.943106869868353	0.6839525058564886
5.011872336272716	0.6934138035554558
5.081594425605601	0.7030081315473123
5.152286445817564	0.7127373214234836
5.223961889991192	0.722603230500295
5.296634438916575	0.7326077421742466
5.370317963702519	0.7427527662822181
5.445026528424206	0.7530402394667078
5.520774392807572	0.7634721255461409
5.597576014951094	0.7740504158903463
5.675446054085467	0.784777129801266
5.754399373371569	0.7956543148989561
5.83445104273744	0.8066840475129806
5.915616341754736	0.8178684330792607
5.997910762555083	0.8292096065424405
6.081350012787173	0.840709732763885
6.165950018614819	0.8523710069353464
6.251726927756848	0.8641956549984111
6.338697112569264	0.8761859340697976
6.426877173170195	0.8883441328725723
6.516283940608418	0.9006725721733934
6.606934480075955	0.9131736052258534
6.698846094165264	0.9258496182199922
6.7920363261718375	0.9387030307380948
6.886522963442757	0.9517362962168461
6.982324040771702	0.964951902415921
7.079457843841372	0.9783523718931296
7.177942912713615	0.9919402624861724
7.27779804536823	1.00571816780113
7.379042301291004	1.0196887177077685
7.481695005111542	1.0338545788417386
7.585775750291828	1.0482184551137994
7.691304402866091	1.0627830882261415
7.798301105232573	1.0775512581959006
7.906786279998242	1.0925257838859974
8.016780633876788	1.1077095235433574
8.128305161640979	1.123105375344656
8.241381150130016	1.1387162779496796
8.356030182312477	1.1545452110623822
8.472274141405952	1.1705951959997942
8.590135215053952	1.186869296268858
8.709635899560805	1.2033706181512978
8.830799004185616	1.2201023112966605
8.953647655495933	1.237067569323631
9.078205301781843	1.2542696304297123
9.204495717531703	1.271711778009437
9.332543007969907	1.289397341281173
9.462371613657917	1.3073296959226863
9.594006315159323	1.325512264715572
9.72747223776965	1.3439485181986461
9.862794856312092	1.3626419753304704
9.999999999999993	1.381596204161116

==> SECTIONS/Data/dkc_CLS.dat <==
9.999999999999997e-6	0.20250232089548206
0.000010139113857366798	0.20250233165746212
0.000010280162981264728	0.20250234272095244
0.000010423174293933041	0.2025023540944002
0.000010568175092136591	0.20250236578648917
0.000010715193052376058	0.2025023778061465
0.000010864256236170656	0.20250239016254942
0.000011015393095414139	0.20250240286513227
0.000011168632477805608	0.20250241592359358
0.000011324003632355574	0.20250242934790375
0.000011481536214968819	0.20250244314831248
0.000011641260294104912	0.20250245733535643
0.000011803206356517303	0.20250247191986773
0.000011967405313072427	0.20250248691298192
0.000012133888504649773	0.20250250232614642
0.000012302687708123802	0.2025025181711294
0.000012473835142429425	0.20250253446002878
0.000012647363474711517	0.20250255120528138
0.000012823305826560203	0.2025025684196724
0.0000130016957803329	0.20250258611634545
0.000013182567385564076	0.20250260430881206
0.000013365955165464412	0.20250262301096247
0.00001355189412351036	0.20250264223707615
0.00001374041975012516	0.20250266200183248
0.000013931568029453024	0.20250268232032206
0.000014125375446227545	0.20250270320805852
0.00001432187899273542	0.20250272468098982
0.000014521116175877417	0.20250274675551094
0.000014723125024327193	0.20250276944847606
0.00001492794409578995	0.20250279277721153
0.00001513561248436208	0.20250281675952916
0.000015346169827992952	0.20250284141373975
0.000015559656316050736	0.20250286675866713
0.000015776112696993487	0.20250289281366238
0.00001599558028614667	0.20250291959861874
0.00001621810097358929	0.2025029471339868
0.00001644371723214932	0.20250297544079016
0.00001667247212551061	0.20250300454064105
0.00001690440931643264	0.20250303445575749
0.00001713957307508426	0.20250306520897987
0.000017378008287493744	0.20250309682378853
0.00001761976046411629	0.20250312932432155
0.00001786487574852052	0.20250316273539345
0.000018113400926196015	0.2025031970825138
0.000018365383433483465	0.20250323239190693
0.000018620871366628657	0.20250326869053195
0.00001887991349096293	0.20250330600610314
0.000019142559250210863	0.20250334436711126
0.000019408858775927765	0.2025033838028453
0.000019678862897068445	0.20250342434341487
0.000019952623149688807	0.20250346601977284
0.000020230191786782705	0.20250350886373963
0.000020511621788255653	0.20250355290802668
0.00002079696687103697	0.20250359818626215
0.000021086281499332885	0.20250364473301605
0.000021379620895022326	0.20250369258382686
0.00002167704104819693	0.20250374177522876
0.000021978598727848243	0.20250379234477917
0.000022284351492703045	0.20250384433108767
0.00002259435770220976	0.2025038977738457
0.00002290867652767773	0.20250395271385663
0.00002322736796357108	0.2025040091930671
0.000023550492838960082	0.2025040672545989
0.000023878112829131777	0.20250412694278205
0.000024210290467361755	0.20250418830318836
0.000024547089156850296	0.2025042513826666
0.000024888573182823917	0.20250431622937787
0.000025234807724805727	0.20250438289283254
0.00002558585886905645	0.20250445142392803
0.000025941793621188153	0.20250452187498755
0.0000263026799189538	0.20250459429980017
0.000026668586645214797	0.20250466875366158
0.000027039583641088407	0.20250474529341642
0.00002741574171927881	0.2025048239775017
0.000027797132677592893	0.20250490486599126
0.00002818382931264451	0.20250498802064235
0.00002857590543374946	0.2025050735049422
0.00002897343587701324	0.20250516138415706
0.000029376496519615287	0.20250525172538153
0.000029785164294291893	0.20250534459759015
0.00003019951720402018	0.20250544007168958
0.00003061963433690675	0.20250553822057318
0.00003104559588128356	0.2025056391191762
0.00003147748314101312	0.20250574284453293
0.0000319153785510076	0.20250584947583575
0.000032359365692962836	0.20250595909449506
0.00003280952931131187	0.2025060717842015
0.00003326595532940045	0.20250618763098843
0.0000337287308658869	0.20250630672329858
0.000034197944251370865	0.20250642915205253
0.00003467368504525316	0.20250655501071832
0.00003515604405282983	0.20250668439538264
0.000035645113342624405	0.2025068174048244
0.00003614098626396133	0.20250695414059008
0.000036643757464783294	0.20250709470707112
0.000037153522909717244	0.2025072392115839
0.0000376703798983909	0.2025073877644514
0.00003819442708400462	0.2025075404790878
0.000038725764492161714	0.20250769747208464
0.000039264493539959933	0.20250785886330017
0.0000398107170553497	0.20250802477595048
0.000040364539296760496	0.20250819533670397
0.00004092606597300112	0.20250837067577784
0.00004149540426343628	0.20250855092703737
0.00004207266283844442	0.20250873622809804
0.00004265795188015923	0.20250892672043086
0.00004325138310350086	0.20250912254946996
0.00004385306977749859	0.20250932386472373
0.000044463126746910836	0.20250953081988865
0.000045081670454146015	0.20250974357296667
0.00004570881896148745	0.2025099622863857
0.000046344691973628776	0.20251018712712338
0.00004698941086052155	0.2025104182668341
0.000047643098680541526	0.20251065588198036
0.00004830588020397725	0.20251090015396664
0.000048977881936844635	0.2025111512692779
0.00004965923214503357	0.2025114094196216
0.00005035006087879047	0.20251167480207338
0.00005105049999754065	0.20251194761922722
0.00005176068319505673	0.20251222807934974
0.00005248074602497726	0.20251251639653825
0.000053210825926679364	0.20251281279088365
0.00005395106225151274	0.20251311748863843
0.00005470159628939717	0.20251343072239283
0.00005546257129579103	0.20251375273125505
0.000056234132519034893	0.20251408376103347
0.000057016427228074774	0.20251442406442466
0.00005780960474057177	0.20251477390120606
0.000058613816451402867	0.2025151335384342
0.0000594292158615573	0.2025155032506486
0.000060255958607435745	0.20251588332008108
0.00006109420249055721	0.2025162740368709
0.00006194410750767808	0.20251667569928578
0.00006280583588133177	0.20251708861394957
0.00006367955209079159	0.20251751309607544
0.00006456542290346549	0.20251794946970575
0.00006546361740672749	0.20251839806795896
0.0000663743070401908	0.20251885923328258
0.00006729766562843173	0.20251933331771377
0.00006823386941416696	0.20251982068314653
0.00006918309709189369	0.2025203217016064
0.00007014552984199709	0.20252083675553267
0.00007112135136533292	0.20252136623806835
0.0000721107479182899	0.20252191055335772
0.00007311390834834172	0.20252247011685207
0.00007413102413009178	0.20252304535562496
0.0000751622894018205	0.2025236367087076
0.0000762079010025412	0.20252424462743604
0.00007726805850957013	0.20252486957579663
0.00007834296427662113	0.20252551203077987
0.00007943282347242815	0.20252617248274363
0.00008053784411990672	0.20252685143578664
0.0000816582371358592	0.20252754940813206
0.00008279421637123344	0.20252826693252118
0.00008394599865193968	0.2025290045566182
0.00008511380382023764	0.20252976284342541
0.00008629785477669707	0.2025305423717103
0.00008749837752274354	0.20253134373644327
0.00008871560120379609	0.20253216754924747
0.00008994975815300342	0.20253301443886046
0.00009120108393559094	0.20253388505160821
0.00009246981739382228	0.20253478005189138
0.00009375620069258793	0.20253570012268415
0.00009506047936562811	0.20253664596605403
0.00009638290236239692	0.2025376183037311
0.00009772372209558099	0.2025386178776807
0.00009908319448927675	0.20253964545066855
0.00010046157902783956	0.2025407018068398
0.00010185913880541164	0.20254178775231385
0.00010327614057613975	0.20254290411579443
0.00010471285480508984	0.2025440517491958
0.00010616955571987242	0.20254523152828513
0.00010764652136298351	0.20254644435334165
0.00010914403364487555	0.20254769114983232
0.0001106623783977666	0.202548972869105
0.00011220184543019619	0.20255029048909873
0.000113762728582343	0.2025516450150717
0.00011534532578210922	0.20255303748033665
0.00011694993910198717	0.20255446894705034
0.00011857687481671595	0.20255594050714099
0.00012022644346174131	0.20255745328316335
0.00012189895989248653	0.2025590084291523
0.000123594743344451	0.20256060713149954
0.00012531411749414163	0.20256225060985283
0.00012705741052085407	0.20256394011803905
0.00012882495516931337	0.20256567694501063
0.000130617088813184	0.20256746241581658
0.00013243415351946639	0.20256929789259812
0.00013427649611378638	0.202571184775609
0.0001361444682465951	0.2025731245042617
0.00013803842646028844	0.20257511855819876
0.00013995873225726183	0.2025771684583905
0.00014190575216890908	0.20257927576825888
0.00014387985782558451	0.2025814420948276
0.0001458814260275349	0.20258366908989958
0.00014791083881682065	0.202585958451322
0.00014996848355023734	0.20258831192449703
0.0001520547529732494	0.20259073130381508
0.00015417004529495585	0.20259321843401445
0.00015631476426409543	0.20259577521157057
0.0001584893192461112	0.2025984035861195
0.00016069412530128767	0.20260110556191516
0.0001629296032639723	0.20260388319932074
0.00016519617982290136	0.2026067386163345
0.0001674942876026437	0.20260967399014962
0.0001698243652461745	0.2026126915587485
0.0001721868574986006	0.20261579362253082
0.00017458221529205039	0.20261898254597596
0.00017701089583174192	0.20262226075933823
0.00017947336268325258	0.20262563076043438
0.00018197008586099837	0.20262909511691307
0.0001845015419179472	0.20263265646853706
0.00018706821403658	0.2026363175291784
0.00018967059212111437	0.20264008108883166
0.0001923091728910157	0.20264395001566882
0.0001949844599758045	0.20264792725813585
0.0001976969640111862	0.2026520158470891
0.000200447202736516	0.2026562188979713
0.0002032357010936222	0.20266053961302552
0.0002060629913269998	0.20266498128354468
0.00020892961308540387	0.20266954729215592
0.00021183611352485024	0.20267424111531282
0.0002147830474130532	0.20267906632672242
0.00021777097723531583	0.20268402660054835
0.0002208004733018897	0.20268912571411857
0.0002238721138568338	0.20269436755065273
0.00022698648518838219	0.20269975610203028
0.000230144181740851	0.20270529547159807
0.00023334580622810016	0.20271098987701208
0.00023659196974857587	0.20271684365311
0.00023988329190194883	0.2027228612548089
0.00024322040090738145	0.2027290472606039
0.000246603933723434	0.20273540637776022
0.0002500345361696429	0.20274194344511676
0.0002535128630497907	0.20274866343638018
0.00025703957827688604	0.20275557146387274
0.0002606153549998894	0.20276267278238397
0.00026424087573219466	0.2027699727931304
0.0002679168324819034	0.20277747704782634
0.00027164392688390813	0.20278519125286806
0.00027542287033381673	0.20279312127363633
0.0002792543841237336	0.20280127313891913
0.0002831391995799378	0.20280965304545928
0.00028707805820246923	0.20281826736263064
0.00029107171180666033	0.202827122637246
0.0002951209226666386	0.20283622559850456
0.00029922646366081855	0.2028455831633336
0.0003033891184194269	0.2028552024414818
0.00030760968147407083	0.2028650907400671
0.00031188895840939337	0.20287525556900177
0.00031622776601683783	0.20288570464666295
0.0003206269324505461	0.20289644590573597
0.0003250872973854341	0.20290748749923807
0.0003296097121774577	0.2029188378067295
0.00033419504002611444	0.2029305054407205
0.00033884415613920235	0.20294249925328256
0.0003435579478998746	0.20295482834287254
0.0003483373150360117	0.20296750206138042
0.00035318316979195683	0.20298053002095323
0.0003580964371026361	0.20299392209957354
0.000363078054770101	0.2030076884489434
0.00036812897364253135	0.2030218395023386
0.0003732501577957204	0.20303638598234724
0.00037844258471709304	0.20305133890881744
0.00038370724549227874	0.20306670960702086
0.0003890451449942805	0.20308250971603736
0.0003944573020752782	0.2030987511973664
0.00039994474976109756	0.20311544634377215
0.00040550853544838345	0.20313260778836728
0.0004111497211045221	0.20315024851390737
0.0004168693834703352	0.20316838186224676
0.00042266861426560264	0.2031870215441139
0.00042854852039743945	0.20320618164918935
0.0004345102241715714	0.20322587665645545
0.00044055486350655306	0.20324612144482404
0.00044668359215096316	0.20326693130405005
0.00045289757990362063	0.20328832194593865
0.0004591980128368684	0.2033103095158532
0.00046558609352295905	0.20333291060449296
0.0004720630412635901	0.20335614225981738
0.0004786300923226382	0.20338002199936678
0.0004852885001621208	0.2034045678230063
0.0004920395356814506	0.2034297982260131
0.0004988844874600121	0.20345573221251373
0.0005058246620031139	0.2034823893092799
0.0005128613839913646	0.20350978957989424
0.0005199959965335161	0.20353795363935603
0.0005272298614228222	0.20356690266873753
0.0005345643593969715	0.20359665842999158
0.0005420008904016236	0.20362724328156176
0.0005495408738576241	0.20365868019444724
0.0005571857489319298	0.2036909927686947
0.0005649369748123023	0.20372420525032944
0.0005727960309858288	0.20375834254873823
0.000580764417521312	0.20379343025451627
0.0005888436553555888	0.203829494657792
0.0005970352865838366	0.2038665627668408
0.0006053408747539132	0.20390466232641555
0.0006137620051647942	0.20394382183696258
0.0006223002851691593	0.2039840705747604
0.0006309573444801929	0.204025438612605
0.0006397348354826477	0.20406795684104564
0.0006486344335482384	0.2041116569901878
0.0006576578373554202	0.20415657165208045
0.0006668067692136218	0.20420273430368505
0.0006760829753919812	0.2042501793296626
0.0006854882264526615	0.2042989420447967
0.0006950243175887965	0.20434905871820586
0.0007046930689671465	0.20440056659854014
0.0007144963260755127	0.20445350393985665
0.0007244359600749899	0.20450791002819513
0.0007345138681571146	0.20456382520887914
0.0007447319739059885	0.20462129091439243
0.0007550922276654339	0.20468034969099574
0.0007655966069112562	0.20474104522568418
0.0007762471166286914	0.20480342237579624
0.000787045789695098	0.20486752719964627
0.0007979946872679766	0.20493340698800566
0.000809095899178382	0.20500111029646834
0.0008203515443298179	0.20507068697841271
0.0008317637711026703	0.20514218821558083
0.0008433347577642753	0.2052156665491574
0.000855066712884683	0.2052911759147092
0.0008669618757582161	0.20536877167842135
0.0008790225168308836	0.2054485106743887
0.0008912509381337454	0.20553045124289193
0.000903649473722301	0.20561465326681172
0.0009162204901219991	0.20570117820601444
0.0009289663867799356	0.2057900891359128
0.0009418895965228411	0.20588145078771564
0.0009549925860214355	0.2059753295896478
0.0009682778562612485	0.20607179370916875
0.0009817479430199844	0.20617091309622224
0.0009954054173515266	0.2062727595275504
0.0010092528860766838	0.20637740665005408
0.0010232929922807533	0.20648493001926274
0.0010375284158180124	0.20659540715053065
0.0010519618738232225	0.20670891756713217
0.0010665961212302571	0.20682554284659435
0.0010814339512979373	0.20694536666763944
0.001096478196143185	0.20706847485770502
0.0011117317272815908	0.2071949554410092
0.0011271974561755096	0.20732489868999693
0.0011428783347897707	0.20745839718256348
0.0011587773561551257	0.2075955458525926
0.001174897554939529	0.2077364420428366
0.001191242008027374	0.20788118555929624
0.0012078138351067792	0.20802987872646642
0.0012246161992650485	0.20818262644344077
0.0012416523075924105	0.2083395362411297
0.0012589254117941664	0.20850071834026987
0.0012764388088113438	0.20866628570938087
0.0012941958414499856	0.2088363541244538
0.0013121998990192024	0.20901104222967573
0.00133045441797809	0.20919047159904006
0.0013489628825916534	0.2093747667987886
0.0013677288255958485	0.20956405544974313
0.0013867558288718877	0.20975846828978575
0.0014060475241299128	0.20995813923829973
0.001425607593602188	0.2101632054616299
0.001445439770745927	0.21037380743934195
0.0014655478409559106	0.21059008903109122
0.0014859356422870056	0.21081219754270183
0.0015066070661867417	0.21104028379322012
0.0015275660582380719	0.21127450218345525
0.0015488166189124802	0.211515010765033
0.0015703628043335525	0.21176197131001367
0.0015922087270511696	0.21201554938054504
0.0016143585568264855	0.21227591439833615
0.0016368165214278073	0.21254323971522668
0.0016595869074375604	0.21281770268414357
0.001682674061070467	0.2130994847303564
0.0017060823890031225	0.21338877142299936
0.0017298163592151	0.21368575254681219
0.001753880501841761	0.21399062217303408
0.001778279410038922	0.21430357872801503
0.0018030177408595678	0.2146248250714886
0.0018281002161427411	0.21495456856929718
0.001853531623414811	0.21529302116268148
0.0018793168168032676	0.21564039943684826
0.001905460717963246	0.21599692468868145
0.0019319683170169223	0.21636282299579654
0.001958844673505989	0.21673832529501857
0.0019860949173573705	0.2171236674540532
0.002013724249862387	0.21751909033874095
0.0020417379446695293	0.21792483987975758
0.0020701413487910414	0.2183411671382118
0.002098939883623523	0.2187683283704442
0.0021281390459827105	0.21920658509733398
0.0021577444091526662	0.21965620417412368
0.0021877616239495516	0.22011745785316095
0.0022181964198002176	0.22059062384447145
0.002249054605835779	0.22107598537468712
0.0022803420720004177	0.22157383124552818
0.0023120647901755938	0.22208445589772313
0.002344228815319921	0.22260815947073942
0.0023768402866248743	0.22314524785639592
0.0024099054286865944	0.2236960327503748
0.002443430552693971	0.22426083170198857
0.002477422057633284	0.22483996816689472
0.0025118864315095777	0.22543377155955038
0.0025468302525850405	0.22604257729799973
0.0025822601906345948	0.22666672684577044
0.0026181830082189833	0.22730656775183558
0.002654605561975539	0.22796245369271245
0.002691534803926915	0.22863474451292687
0.0027289777828080394	0.22932380625846235
0.0027669416454115096	0.23003001120744695
0.002805433637951713	0.23075373789914191
0.0028444611074479147	0.23149537116466679
0.002884031503126604	0.23225530215376963
0.002924152377843333	0.23303392835546555
0.002964831389524342	0.23383165361621602
0.0030060763026282297	0.23464888815689855
0.0030478949896279813	0.23548604859391112
0.0030902954325135877	0.23634355794209597
0.003133285724315585	0.2372218456200975
0.003176874070649769	0.2381213474644789
0.003221068791283432	0.2390425057440521
0.0032658783217233553	0.23998576915918554
0.00331131121482591	0.2409515928246708
0.0033573761424295447	0.2419404382685955
0.0034040818970100064	0.24295277343268973
0.003451437393358562	0.24398907267234646
0.0034994516702835715	0.24504981674089368
0.0035481338923357524	0.24613549276755914
0.00359749335155742	0.2472465942459851
0.0036475394692560776	0.248383621023476
0.0036982817978026606	0.24954707928607742
0.003749730022454833	0.2507374815304372
0.003801893963205609	0.25195534654239665
0.0038547835766577173	0.25320119937618446
0.003908408957924018	0.25447557133343884
0.003962780342554392	0.25577899993539815
0.004017908108489396	0.25711202889666523
0.004073802778041126	0.25847520809871655
0.004130475019901611	0.2598690935643252
0.00418793565117918	0.26129424742997415
0.004246195639463124	0.26275123791886434
0.004305266104917105	0.2642406393130855
0.0043651583224016575	0.2657630319274299
0.0044258837236262625	0.2673190020847206
0.004487453899331321	0.2689091420912105
0.004549880601500484	0.27053405021005805
0.004613175745603791	0.27219433063755366
0.004677351412871978	0.2738905934901513
0.0047424198526024456	0.2756234547839045
0.004808393484497284	0.2773935364117626
0.00487528490103386	0.2792014661235566
0.00494310686986835	0.2810478775242848
0.005011872336272722	0.2829334100787833
0.005081594425605603	0.28485870908876093
0.0051522864458175615	0.2868244256719714
0.005223961889991193	0.28883121677952356
0.005296634438916576	0.2908797452268847
0.005370317963702524	0.292970679679714
0.0054450265284242075	0.295104694639637
0.005520774392807568	0.29728247048467515
0.0055975760149511	0.29950469351616493
0.005675446054085468	0.3017720559575183
0.005754399373371565	0.3040852559602604
0.0058344510427374464	0.3064449976766056
0.005915616341754738	0.30885199131251717
0.005997910762555091	0.311306953135224
0.006081350012787173	0.31381060552052487
0.0061659500186148205	0.31636367705222723
0.006251726927756856	0.31896690256548116
0.0063386971125692654	0.3216210231867927
0.006426877173170191	0.3243267864393376
0.006516283940608425	0.32708494632990154
0.0066069344800759565	0.3298962634001322
0.006698846094165259	0.3327615048315521
0.006792036326171839	0.3356814445638881
0.006886522963442759	0.3386568633647689
0.00698232404077171	0.3416885489276836
0.0070794578438413735	0.344777296068673
0.007177942912713616	0.3479239068114147
0.007277798045368238	0.35112919042772267
0.007379042301291005	0.3543939636174252
0.007481695005111537	0.3577190507215953
0.007585775750291836	0.36110528381461854
0.007691304402866093	0.36455350279387294
0.007798301105232582	0.3680645555976832
0.007906786279998244	0.37163929840252635
0.008016780633876789	0.37527859572380684
0.00812830516164099	0.37898332057059975
0.008241381150130017	0.3827543546855961
0.008356030182312473	0.3865925887079704
0.008472274141405962	0.39049892233075006
0.008590135215053953	0.3944742645172731
0.0087096358995608	0.3985195337082813
0.00883079900418562	0.4026356579986437
0.008953647655495936	0.4068235753497883
0.009078205301781852	0.41108423381017234
0.009204495717531706	0.41541859172540324
0.00933254300796991	0.41982761795536194
0.009462371613657927	0.4243122921001267
0.009594006315159326	0.4288736047305885
0.009727472237769643	0.4335125576175837
0.009862794856312102	0.4382301639641202
0.009999999999999995	0.4430274486550178
0.010139113857366787	0.447905448495137
0.010280162981264726	0.45286521245353617
0.010423174293933038	0.45790780192308156
0.010568175092136579	0.46303429097633036
0.010715193052376056	0.4682457665934784
0.010864256236170645	0.4735433289539668
0.011015393095414147	0.47892809172272016
0.011168632477805605	0.48440118225906764
0.011324003632355561	0.489963741919283
0.011481536214968816	0.4956169263584802
0.01164126029410491	0.5013619057519
0.01180320635651729	0.5071998651068111
0.011967405313072424	0.5131320045655442
0.01213388850464977	0.5191595396339668
0.012302687708123811	0.5252837015193411
0.012473835142429422	0.5315057374211553
0.012647363474711503	0.5378269107892293
0.012823305826560213	0.5442485016649303
0.013001695780332898	0.5507718069523355
0.013182567385564063	0.557398140721936
0.01336595516546441	0.5641288345473112
0.013551894123510357	0.5709652377721637
0.013740419750125145	0.5779087178740726
0.013931568029453022	0.5849606607513
0.01412537544622753	0.5921224709394292
0.01432187899273543	0.5993955720889808
0.014521116175877414	0.6067814073282882
0.014723125024327178	0.6142814393646518
0.014927944095789946	0.621897150918801
0.015135612484362076	0.6296300452198266
0.015346169827992934	0.6374816461254682
0.01555965631605073	0.6454534984500339
0.015776112696993482	0.6535471685184612
0.01599558028614668	0.6617642443621209
0.016218100973589288	0.6701063360062696
0.016443717232149303	0.6785750759904132
0.016672472125510623	0.6871721196262623
0.016904409316432632	0.6958991452937964
0.01713957307508424	0.7047578549562163
0.017378008287493737	0.7137499744224289
0.017619760464116285	0.7228772536975894
0.017864875748520498	0.7321414674583041
0.01811340092619601	0.7415444153247364
0.018365383433483446	0.7510879222781061
0.01862087136662867	0.7607738390898704
0.018879913490962925	0.7706040426218064
0.01914255925021084	0.7805804363249169
0.01940885877592776	0.790704950585203
0.01967886289706844	0.8009795429335477
0.019952623149688785	0.8114061987606882
0.0202301917867827	0.8219869317143708
0.02051162178825565	0.8327237838304836
0.020796966871036947	0.8436188261481193
0.02108628149933288	0.8546741592165666
0.0213796208950223	0.8658919132815219
0.02167704104819694	0.8772742488487575
0.02197859872784824	0.8888233572309311
0.02228435149270302	0.9005414607856795
0.022594357702209755	0.9124308134638002
0.022908676527677724	0.9244937013212443
0.023227367963571055	0.9367324428411168
0.023550492838960078	0.9491493894970515
0.023878112829131753	0.9617469262283452
0.024210290467361773	0.9745274718237855
0.024547089156850287	0.987493479511672
0.02488857318282389	1.0006474373897114
0.02523480772480574	1.0125096954006438
0.025585858869056448	1.012511966820653
0.025941793621188123	1.012518074499887
0.026302679918953794	1.0125281783274436
0.026668586645214792	1.012542443351428
0.027039583641088424	1.012561039928204
0.027415741719278807	1.0125841438755423
0.027797132677592862	1.0126119366297541
0.02818382931264453	1.01264460540689
0.028575905433749455	1.01268234336809
0.028973435877013207	1.0127253497891677
0.02937649651961528	1.012773830234516
0.029785164294291885	1.0128279967354143
0.03019951720402012	1.0128880679728314
0.03061963433690675	1.0129542694647982
0.031045595881283552	1.013026833758445
0.03147748314101312	1.0131060006267836
0.031915378551007595	1.0131920172703197
0.03235936569296283	1.0132851385235802
0.03280952931131187	1.0133856270666386
0.03326595532940044	1.01349375364172
0.033728730865886895	1.0136097972749707
0.034197944251370856	1.0137340455034682
0.03467368504525316	1.0138667946075544
0.035156044052829766	1.0140083498485635
0.03564511334262439	1.014159025712029
0.036140986263961325	1.014319146156434
0.03664375746478328	1.0144890448675787
0.03715352290971723	1.0146690655186361
0.03767037989839089	1.0148595620359524
0.03819442708400462	1.015060898870666
0.0387257644921617	1.0152734512761894
0.03926449353995993	1.0154976055916192
0.03981071705534969	1.0157337595311156
0.04036453929676049	1.015982322479301
0.04092606597300103	1.0162437157927158
0.041495404263436265	1.0165183731073641
0.04207266283844441	1.0168067406523809
0.042657951880159216	1.017109277569836
0.04325138310350085	1.0174264562406987
0.043853069777498574	1.0177587626169606
0.04446312674691083	1.0181066965599235
0.045081670454146	1.0184707721846402
0.04570881896148744	1.0188515182104907
0.04634469197362877	1.0192494783178654
0.04698941086052154	1.0196652115109215
0.047643098680541514	1.0200992924863608
0.04830588020397724	1.0205523120081712
0.048977881936844624	1.0210248772882604
0.04965923214503356	1.0215176123729002
0.05035006087879046	1.0220311585348816
0.05105049999754055	1.022566174671273
0.05176068319505672	1.023123337706656
0.05248074602497725	1.0237033430016984
0.053210825926679355	1.0243069047669102
0.05395106225151273	1.0249347564814113
0.05470159628939716	1.025587651316519
0.05546257129579101	1.0262663625639545
0.05623413251903488	1.0269716840684393
0.05701642722807476	1.0277044306644383
0.05780960474057175	1.028465438616791
0.05861381645140286	1.029255566064943
0.05942921586155718	1.0300756934704751
0.060255958607435725	1.030926724067609
0.06109420249055719	1.0318095843163357
0.061944107507678065	1.0327252243578071
0.06280583588133176	1.03367461847159
0.06367955209079158	1.034658765534377
0.06456542290346548	1.0356786894797103
0.06546361740672747	1.0367354397582607
0.06637430704019077	1.0378300917981758
0.06729766562843172	1.0389637474649929
0.06823386941416694	1.0401375355205762
0.06918309709189356	1.041352612080533
0.07014552984199708	1.0426101610695218
0.0711213513653329	1.0439113946738525
0.07211074791828988	1.0452575537907565
0.07311390834834171	1.0466499084736747
0.07413102413009176	1.0480897583728972
0.07516228940182047	1.0495784331708655
0.07620790100254118	1.051117293011429
0.07726805850957012	1.0527077289223226
0.07834296427662112	1.0543511632301306
0.07943282347242814	1.056049049966963
0.08053784411990655	1.057802875268083
0.0816582371358592	1.0596141577596876
0.08279421637123342	1.0614844489360482
0.08394599865193965	1.0634153335252057
0.08511380382023762	1.0654084298424087
0.0862978547766969	1.0674653901304754
0.08749837752274353	1.0695879008862716
0.08871560120379607	1.0717776831724877
0.08994975815300339	1.0740364929139048
0.09120108393559091	1.0763661211773639
0.09246981739382225	1.0787683944346365
0.09375620069258792	1.0812451748074452
0.0950604793656281	1.083798360293873
0.09638290236239706	1.0864298849754443
0.09772372209558097	1.08914171920418
0.09908319448927672	1.0919358697689663
0.10046157902783936	1.094814380040605
0.10185913880541161	1.0977793300949736
0.10327614057613972	1.1008328368137448
0.10471285480508982	1.1039770539621876
0.1061695557198724	1.1072141722436164
0.10764652136298349	1.1105464193301158
0.10914403364487553	1.1139760598692356
0.11066237839776658	1.1175053954664211
0.11220184543019616	1.1211367646430075
0.11376272858234297	1.1248725427697048
0.1153453257821092	1.1287151419755512
0.11694993910198694	1.1326670110324335
0.11857687481671592	1.1367306352153317
0.12022644346174129	1.1409085361385527
0.1218989598924865	1.1452032715683131
0.12359474334445097	1.1496174352121236
0.12531411749414162	1.1541536564855215
0.12705741052085404	1.1588146002568187
0.12882495516931336	1.1636029665706153
0.13061708881318396	1.1685214903509349
0.13243415351946636	1.1735729410849547
0.13427649611378636	1.1787601224883841
0.13614446824659482	1.18408587215367
0.13803842646028838	1.1895530611822875
0.1399587322572618	1.1951645938024813
0.14190575216890905	1.2009234069739154
0.14387985782558446	1.2068324699807884
0.1458814260275346	1.2128947840150306
0.1479108388168206	1.2191133817513267
0.1499684835502373	1.22549132691573
0.15205475297324936	1.2320317138497539
0.15417004529495582	1.2387376670718613
0.15631476426409538	1.2456123408383257
0.15848931924611115	1.2526589187055175
0.16069412530128763	1.2598806130956755
0.16292960326397224	1.2672806648682717
0.16519617982290133	1.2748623428991097
0.16749428760264368	1.2826289436692995
0.16982436524617417	1.2905837908662492
0.17218685749860055	1.2987302349988463
0.17458221529205034	1.3070716530289386
0.17701089583174187	1.315611448021247
0.17947336268325254	1.3243530488137873
0.18197008586099833	1.3332999097108298
0.18450154191794715	1.3424555102004045
0.18706821403657997	1.3518233546982799
0.1896705921211143	1.3614069723202609
0.19230917289101565	1.371209916684632
0.19498445997580446	1.3812357657464085
0.1976969640111858	1.3914881216650503
0.20044720273651595	1.4019706107071432
0.20323570109362213	1.412686883185453
0.20606299132699976	1.4236406134356905
0.2089296130854038	1.4348354998321717
0.21183611352485018	1.4462752648434474
0.21478304741305315	1.4579636551288917
0.21777097723531577	1.46990444167708
0.22080047330188965	1.4821014199866658
0.22387211385683375	1.494558410290394
0.22698648518838213	1.5072792578226748
0.23014418174085052	1.5202678331311206
0.2333458062281001	1.5335280324322544
0.2365919697485758	1.547063778011493
0.23988329190194876	1.5608790186674308
0.2432204009073814	1.5749777302002967
0.24660393372343395	1.5893639159443422
0.2500345361696429	1.6040416073438644
0.25351286304979065	1.6190148645724234
0.257039578276886	1.6342877771947126
0.26061535499988936	1.6498644648705152
0.2642408757321946	1.6657490781000055
0.26791683248190284	1.681945799009671
0.2716439268839081	1.6984588421779991
0.2754228703338166	1.7152924555000109
0.2792543841237335	1.732450921089725
0.2831391995799378	1.7499385562195255
0.2870780582024686	1.767759714295368
0.29107171180666025	1.7859187858667975
0.2951209226666385	1.8044201996705929
0.2992264636608185	1.8232684237069747
0.30338911841942684	1.8424679663471917
0.3076096814740708	1.8620233774713144
0.31188895840939335	1.881939249635113
0.3162277660168378	1.902220219264842
0.3206269324505466	1.9228709678787488
0.325087297385434	1.9438962233342234
0.32960971217745766	1.9653007610994306
0.3341950400261138	1.9870894055483073
0.33884415613920227	2.009267031277914
0.34355794789987454	2.031838564447009
0.34833731503601134	2.0548089841349126
0.35318316979195674	2.078183323719637
0.358096437102636	2.10196667227435
0.3630780547701009	2.126164175981295
0.3681289736425313	2.150781039562308
0.37325015779571996	2.1758225277250896
0.37844258471709297	2.201293966624546
0.38370724549227864	2.2272007453383806
0.38904514499428006	2.2535483173563757
0.3944573020752781	2.280342202082681
0.39994474976109745	2.3075879863505375
0.40550853544838333	2.3352913259489707
0.41114972110452197	2.363457947160943
0.4168693834703354	2.3920936483125272
0.42266861426560254	2.4212043013327853
0.42854852039743935	2.4507958533239904
0.43451022417157087	2.480874328141891
0.44055486350655293	2.5114458279858605
0.44668359215096304	2.542516534998643
0.4528975799036202	2.5740927128756437
0.4591980128368683	2.6061807084836155
0.46558609352295893	2.638786953488664
0.47206304126359	2.671917965993592
0.4786300923226381	2.7055803521845903
0.4852885001621203	2.7397808079872714
0.4920395356814504	2.77452612073224
0.49888448746001207	2.809823170830197
0.5058246620031134	2.845678933456833
0.5128613839913645	2.8821004802476593
0.5199959965335159	2.919094981002934
0.5272298614228221	2.95666970540302
0.5345643593969713	2.9948320247343885
0.5420008904016239	3.0335894136265167
0.549540873857624	3.0729494518000804
0.5571857489319296	3.112919825826739
0.5649369748123017	3.153508330900796
0.5727960309858288	3.1947228726232675
0.5807644175213119	3.2365714687985623
0.5888436553555881	3.279062251244343
0.5970352865838364	3.3222034676149135
0.6053408747539135	3.366003483238541
0.6137620051647935	3.410470782969252
0.6223002851691591	3.4556139730535183
0.6309573444801923	3.5014417830122584
0.6397348354826475	3.547963067538777
0.6486344335482381	3.5951868084129606
0.6576578373554195	3.643122116432396
0.6668067692136216	3.6917782333608513
0.6760829753919817	3.7411645338945902
0.6854882264526607	3.791290527647165
0.6950243175887963	3.8421658611531573
0.7046930689671469	3.893800319891355
0.7144963260755125	3.94620383032803
0.7244359600749898	3.9993864619808015
0.7345138681571138	4.053358429503588
0.7447319739059883	4.108130094793355
0.7550922276654337	4.1637119691190545
0.7655966069112553	4.220114715273448
0.7762471166286912	4.277349149748366
0.7870457896950985	4.33542624493387
0.7979946872679756	4.394357131342067
0.8090958991783819	4.4541530998560575
0.8203515443298168	4.5148256040045425
0.8317637711026702	4.576386262262876
0.8433347577642751	4.638846860380888
0.8550667128846821	4.702219353738314
0.8669618757582159	4.766515869728296
0.8790225168308842	4.831748710169523
0.8912509381337443	4.897930353747732
0.9036494737223009	4.9650734584871055
0.9162204901219998	5.033190864252095
0.9289663867799353	5.102295595280437
0.941889596522841	5.172400862747894
0.9549925860214344	5.243520067365221
0.9682778562612483	5.315666802008256
0.9817479430199841	5.388854854381415
0.9954054173515255	5.463098209715489
1.0092528860766836	5.538411053500265
1.023292992280754	5.614807774252511
1.0375284158180114	5.692302966320128
1.0519618738232224	5.770911432723046
1.066596121230256	5.850648188031359
1.081433951297937	5.931528461281644
1.0964781961431846	6.013567698931774
1.1117317272815896	6.096781567855149
1.1271974561755094	6.18118595837491
1.1428783347897715	6.266796987338686
1.1587773561551244	6.3536310012347315
1.1748975549395289	6.441704579350067
1.191242008027375	6.531034536971155
1.2078138351067789	6.6216379286280205
1.2246161992650482	6.7135320513824155
1.241652307592409	6.806734448160572
1.258925411794166	6.901262911131586
1.2764388088113434	6.997135485131735
1.2941958414499841	7.094370471135774
1.312199899019202	7.192986429775815
1.3304544179780908	7.2930021849083815
1.348962882591652	7.39443682723062
1.3677288255958482	7.497309717946278
1.386755828871886	7.601640492482104
1.4060475241299124	7.707449064255703
1.4256075936021877	7.8147556284952655
1.4454397707459252	7.923580666112241
1.4655478409559102	8.033944947627635
1.4859356422870067	8.145869537152572
1.50660706618674	8.259375796424166
1.5275660582380717	8.374485388897435
1.5488166189124812	8.49122028389387
1.5703628043335507	8.609602760807821
1.5922087270511693	8.729655413371326
1.6143585568264835	8.851401153978177
1.636816521427807	8.974863218068354
1.65958690743756	9.100065168573312
1.682674061070465	9.227030900423353
1.7060823890031223	9.355784645117803
1.7298163592151012	9.486350975358778
1.753880501841759	9.618754809749724
1.7782794100389216	9.753021417559488
1.8030177408595658	9.88917642355272
1.8281002161427407	10.027245812887944
1.8535316234148107	10.167255936083764
1.8793168168032655	10.309233514054553
1.9054607179632455	10.453205643216526
1.9319683170169235	10.599199800664929
1.958844673505987	10.747243849423727
1.98609491735737	10.897366043768663
2.013724249862388	11.049595034624472
2.041737944669527	11.203959875037748
2.070141348791041	11.360490025726246
2.0989398836235207	11.519215360705575
2.1281390459827096	11.68016617299479
2.1577444091526656	11.843373180401485
2.1877616239495494	12.008867531387889
2.218196419800217	12.17668081101898
2.2490546058357808	12.346845046993566
2.280342072000415	12.519392715759809
2.3120647901755933	12.694356748716269
2.344228815319918	12.871770538499373
2.376840286624874	13.051667945359105
2.409905428686594	13.234083303623455
2.443430552693968	13.41905142825345
2.4774220576332833	13.606607621489783
2.5118864315095792	13.796787679592114
2.5468302525850377	13.98962789967277
2.582260190634594	14.185165086625899
2.618183008218985	14.383436560153266
2.654605561975536	14.584480161888376
2.6915348039269142	14.788334262620193
2.728977782808036	14.995037769617447
2.7669416454115088	15.204630134055694
2.8054336379517126	15.417151358547693
2.8444611074479114	15.632642004779239
2.8840315031266037	15.851143201251638
2.924152377843335	16.072696651132055
2.964831389524339	16.29734464021374
3.006076302628229	16.52513004498741
3.0478949896279777	16.75609634082502
3.090295432513587	16.990287610278276
3.1332857243155843	17.227748551492457
3.176874070649766	17.468524486738122
3.2210687912834315	17.71266137106178
3.265878321723357	17.960205801057125
3.3113112148259063	18.211205023758893
3.357376142429544	18.46570694566088
3.4040818970100086	18.72376014185951
3.451437393358558	18.98541386532527
3.4994516702835705	19.25071805630351
3.5481338923357484	19.519723351846075
3.5974933515574192	19.792481095476433
3.6475394692560763	20.069043346989073
3.6982817978026565	20.349462892385993
3.749730022454832	20.633793253951765
3.801893963205611	20.922088700468805
3.854783576657713	21.21440425757542
3.9084089579240175	21.51079571826833
3.9627803425543946	21.81131965355131
4.017908108489395	22.116033423232636
4.0738027780411254	22.424995186873122
4.130475019901607	22.738263914886375
4.187935651179179	23.05589939979441
4.246195639463127	23.377962267639614
4.3052661049171	23.70451398955615
4.365158322401657	24.0356168935027
4.425883723626265	24.371334176158353
4.4874538993313156	24.7117299149847
4.549880601500483	25.056869080456057
4.613175745603786	25.406817548459635
4.677351412871977	25.761642112869286
4.742419852602445	26.121410498293717
4.808393484497278	26.48619137300286
4.875284901033859	26.856054362034314
4.943106869868353	27.231070060482047
5.011872336272716	27.611310046970626
5.081594425605601	27.996846897317205
5.152286445817564	28.38775419838342
5.223961889991192	28.78410656212069
5.296634438916575	29.1859796398112
5.370317963702519	29.593450136506757
5.445026528424206	30.00659582566952
5.520774392807572	30.425495564015968
5.597576014951094	30.85022930656804
5.675446054085467	31.280878121914032
5.754399373371569	31.717524207681514
5.83445104273744	32.16025090622618
5.915616341754736	32.60914272053933
5.997910762555083	33.06428533037623
6.081350012787173	33.52576560860997
6.165950018614819	33.9936716378122
6.251726927756848	34.46809272706534
6.338697112569264	34.94911942900891
6.426877173170195	35.43684355712271
6.516283940608418	35.931358203251136
6.606934480075955	36.432757755371625
6.698846094165264	36.94113791560979
6.7920363261718375	37.4565957185061
6.886522963442757	37.979229549536825
6.982324040771702	38.50913916389215
7.079457843841372	39.0464257055168
7.177942912713615	39.59119172641474
7.27779804536823	40.14354120622322
7.379042301291004	40.70357957205943
7.481695005111542	41.27141371864277
7.585775750291828	41.847152028697884
7.691304402866091	42.43090439364171
7.798301105232573	43.02278223455779
7.906786279998242	43.62289852346368
8.016780633876788	44.23136780487324
8.128305161640979	44.8483062176598
8.241381150130016	45.47383151722378
8.356030182312477	46.10806309796796
8.472274141405952	46.751122016086555
8.590135215053952	47.403131012671246
8.709635899560805	48.0642145371382
8.830799004185616	48.73449877098193
8.953647655495933	49.414111651859734
9.078205301781843	50.10318289801043
9.204495717531703	50.801844033014355
9.332543007969907	51.510228410896595
9.462371613657917	52.228471241580436
9.594006315159323	52.956709616695186
9.72747223776965	53.69508253574222
9.862794856312092	54.443730932626096
9.999999999999993	55.20279770255482

==> SECTIONS/Data/nodkc_BEC.dat <==
9.999999999999997e-6	0.010110173214866671
0.000010139113857366798	0.010110174612631244
0.000010280162981264728	0.010110176049555735
0.000010423174293933041	0.010110177526737247
0.000010568175092136591	0.010110179045303619
0.000010715193052376058	0.010110180606414287
0.000010864256236170656	0.010110182211261172
0.000011015393095414139	0.010110183861069582
0.000011168632477805608	0.01011018555709915
0.000011324003632355574	0.010110187300644806
0.000011481536214968819	0.010110189093037743
0.000011641260294104912	0.010110190935646449
0.000011803206356517303	0.010110192829877756
0.000011967405313072427	0.010110194777177907
0.000012133888504649773	0.010110196779033668
0.000012302687708123802	0.010110198836973455
0.000012473835142429425	0.010110200952568513
0.000012647363474711517	0.010110203127434096
0.000012823305826560203	0.010110205363230717
0.0000130016957803329	0.010110207661665404
0.000013182567385564076	0.010110210024493013
0.000013365955165464412	0.010110212453517552
0.00001355189412351036	0.010110214950593565
0.00001374041975012516	0.010110217517627546
0.000013931568029453024	0.01011022015657933
0.000014125375446227545	0.010110222869463633
0.00001432187899273542	0.01011022565835161
0.000014521116175877417	0.010110228525372439
0.000014723125024327193	0.010110231472714951
0.00001492794409578995	0.010110234502629297
0.00001513561248436208	0.010110237617428663
0.000015346169827992952	0.010110240819491044
0.000015559656316050736	0.010110244111261057
0.000015776112696993487	0.010110247495251804
0.00001599558028614667	0.010110250974046798
0.00001621810097358929	0.010110254550301921
0.00001644371723214932	0.010110258226747475
0.00001667247212551061	0.010110262006190252
0.00001690440931643264	0.010110265891515667
0.00001713957307508426	0.010110269885689995
0.000017378008287493744	0.010110273991762599
0.00001761976046411629	0.01011027821286828
0.00001786487574852052	0.010110282552229668
0.000018113400926196015	0.010110287013159676
0.000018365383433483465	0.010110291599064037
0.000018620871366628657	0.0101102963134439
0.00001887991349096293	0.010110301159898508
0.000019142559250210863	0.010110306142127939
0.000019408858775927765	0.01011031126393594
0.000019678862897068445	0.010110316529232824
0.000019952623149688807	0.010110321942038461
0.000020230191786782705	0.01011032750648535
0.000020511621788255653	0.010110333226821764
0.00002079696687103697	0.010110339107414996
0.000021086281499332885	0.010110345152754708
0.000021379620895022326	0.01011035136745634
0.00002167704104819693	0.010110357756264645
0.000021978598727848243	0.010110364324057305
0.000022284351492703045	0.010110371075848659
0.00002259435770220976	0.01011037801679353
0.00002290867652767773	0.010110385152191164
0.00002322736796357108	0.01011039248748926
0.000023550492838960082	0.010110400028288146
0.000023878112829131777	0.010110407780345047
0.000024210290467361755	0.010110415749578472
0.000024547089156850296	0.010110423942072738
0.000024888573182823917	0.010110432364082617
0.000025234807724805727	0.010110441022038093
0.00002558585886905645	0.010110449922549284
0.000025941793621188153	0.01011045907241148
0.0000263026799189538	0.010110468478610319
0.000026668586645214797	0.010110478148327119
0.000027039583641088407	0.010110488088944363
0.00002741574171927881	0.010110498308051318
0.000027797132677592893	0.010110508813449826
0.00002818382931264451	0.010110519613160247
0.00002857590543374946	0.010110530715427583
0.00002897343587701324	0.010110542128727749
0.000029376496519615287	0.010110553861774037
0.000029785164294291893	0.010110565923523754
0.00003019951720402018	0.010110578323185043
0.00003061963433690675	0.010110591070223897
0.00003104559588128356	0.010110604174371365
0.00003147748314101312	0.010110617645630954
0.0000319153785510076	0.010110631494286247
0.000032359365692962836	0.010110645730908727
0.00003280952931131187	0.010110660366365815
0.00003326595532940045	0.010110675411829124
0.0000337287308658869	0.010110690878782965
0.000034197944251370865	0.010110706779033057
0.00003467368504525316	0.010110723124715502
0.00003515604405282983	0.01011073992830586
0.000035645113342624405	0.010110757202628868
0.00003614098626396133	0.010110774960868634
0.000036643757464783294	0.010110793216578717
0.000037153522909717244	0.0101108119836925
0.0000376703798983909	0.010110831276533838
0.00003819442708400462	0.010110851109827991
0.000038725764492161714	0.010110871498712868
0.000039264493539959933	0.010110892458750614
0.0000398107170553497	0.010110914005939463
0.000040364539296760496	0.010110936156725968
0.00004092606597300112	0.01011095892801756
0.00004149540426343628	0.010110982337195429
0.00004207266283844442	0.010111006402127802
0.00004265795188015923	0.010111031141183556
0.00004325138310350086	0.01011105657324623
0.00004385306977749859	0.010111082717728407
0.000044463126746910836	0.0101111095945865
0.000045081670454146015	0.010111137224335947
0.00004570881896148745	0.01011116562806682
0.000046344691973628776	0.01011119482745986
0.00004698941086052155	0.010111224844802955
0.000047643098680541526	0.010111255703008066
0.00004830588020397725	0.010111287425628612
0.000048977881936844635	0.010111320036877335
0.00004965923214503357	0.010111353561644634
0.00005035006087879047	0.010111388025517419
0.00005105049999754065	0.010111423454798443
0.00005176068319505673	0.010111459876526186
0.00005248074602497726	0.010111497318495236
0.000053210825926679364	0.010111535809277247
0.00005395106225151274	0.010111575378242437
0.00005470159628939717	0.010111616055581652
0.00005546257129579103	0.01011165787232903
0.000056234132519034893	0.010111700860385507
0.000057016427228074774	0.010111745052544915
0.00005780960474057177	0.010111790482520554
0.000058613816451402867	0.010111837184971046
0.0000594292158615573	0.010111885195526788
0.000060255958607435745	0.010111934550817119
0.00006109420249055721	0.010111985288498252
0.00006194410750767808	0.010112037447281931
0.00006280583588133177	0.010112091066964871
0.00006367955209079159	0.010112146188459
0.00006456542290346549	0.01011220285382249
0.00006546361740672749	0.010112261106291608
0.0000663743070401908	0.010112320990313443
0.00006729766562843173	0.010112382551579443
0.00006823386941416696	0.010112445837059872
0.00006918309709189369	0.010112510895039119
0.00007014552984199709	0.010112577775151958
0.00007112135136533292	0.010112646528420699
0.0000721107479182899	0.010112717207293289
0.00007311390834834172	0.01011278986568238
0.00007413102413009178	0.010112864559005355
0.0000751622894018205	0.010112941344225327
0.0000762079010025412	0.010113020279893171
0.00007726805850957013	0.01011310142619103
0.00007834296427662113	0.010113184844983086
0.00007943282347242815	0.01011327059986919
0.00008053784411990672	0.01011335875623398
0.0000816582371358592	0.010113449381296486
0.00008279421637123344	0.010113542544161044
0.00008394599865193968	0.010113638315869476
0.00008511380382023764	0.010113736769454571
0.00008629785477669707	0.010113837979994923
0.00008749837752274354	0.010113942024671033
0.00008871560120379609	0.010114048982822841
0.00008994975815300342	0.01011415893600855
0.00009120108393559094	0.010114271968064834
0.00009246981739382228	0.010114388165168426
0.00009375620069258793	0.010114507615899064
0.00009506047936562811	0.010114630411303786
0.00009638290236239692	0.010114756644962624
0.00009772372209558099	0.01011488641305646
0.00009908319448927675	0.010115019814465866
0.00010046157902783956	0.010115156950861157
0.00010185913880541164	0.01011529792675189
0.00010327614057613975	0.010115442849564062
0.00010471285480508984	0.010115591829721562
0.00010616955571987242	0.01011574498072994
0.00010764652136298351	0.010115902419262569
0.00010914403364487555	0.010116064265249351
0.0001106623783977666	0.010116230641967924
0.00011220184543019619	0.01011640167613757
0.000113762728582343	0.010116577498015854
0.00011534532578210922	0.0101167582414981
0.00011694993910198717	0.010116944044219794
0.00011857687481671595	0.010117135047662056
0.00012022644346174131	0.010117331397260216
0.00012189895989248653	0.010117533242515681
0.000123594743344451	0.010117740737111157
0.00012531411749414163	0.010117954039026118
0.00012705741052085407	0.010118173310644105
0.00012882495516931337	0.010118398718871047
0.000130617088813184	0.010118630435261585
0.00013243415351946639	0.010118868636148902
0.00013427649611378638	0.010119113502778337
0.0001361444682465951	0.010119365221444906
0.00013803842646028844	0.010119623983634925
0.00013995873225726183	0.010119889986171828
0.00014190575216890908	0.010120163431366342
0.00014387985782558451	0.01012044452717121
0.0001458814260275349	0.01012073348734062
0.00014791083881682065	0.010121030531594494
0.00014996848355023734	0.010121335885788015
0.0001520547529732494	0.010121649782107342
0.00015417004529495585	0.01012197245924655
0.00015631476426409543	0.01012230416251906
0.0001584893192461112	0.010122645144033585
0.00016069412530128767	0.010122995662883867
0.0001629296032639723	0.010123355985344338
0.00016519617982290136	0.010123726385071957
0.0001674942876026437	0.010124107143314557
0.0001698243652461745	0.010124498549125987
0.0001721868574986006	0.010124900899588344
0.00017458221529205039	0.010125314500041708
0.00017701089583174192	0.010125739664321697
0.00017947336268325258	0.01012617671500528
0.00018197008586099837	0.010126625983665292
0.0001845015419179472	0.010127087811134063
0.00018706821403658	0.010127562547776749
0.00018967059212111437	0.010128050553772387
0.0001923091728910157	0.01012855219933129
0.0001949844599758045	0.010129067864846849
0.0001976969640111862	0.010129597941165224
0.000200447202736516	0.010130142829892627
0.0002032357010936222	0.010130702943715843
0.0002060629913269998	0.010131278706736989
0.00020892961308540387	0.010131870554823598
0.00021183611352485024	0.010132478935975242
0.0002147830474130532	0.010133104310707982
0.00021777097723531583	0.010133747152424006
0.0002208004733018897	0.010134407947546165
0.0002238721138568338	0.01013508719586791
0.00022698648518838219	0.010135785410990977
0.000230144181740851	0.01013650312070629
0.00023334580622810016	0.01013724086738542
0.00023659196974857587	0.01013799920838341
0.00023988329190194883	0.010138778716453344
0.00024322040090738145	0.01013957998017297
0.000246603933723434	0.01014040360435599
0.0002500345361696429	0.010141250210463958
0.0002535128630497907	0.010142120437114198
0.00025703957827688604	0.010143014940544922
0.0002606153549998894	0.010143934395080226
0.00026424087573219466	0.010144879493604625
0.0002679168324819034	0.010145850948047097
0.00027164392688390813	0.010146849489876509
0.00027542287033381673	0.010147875870666762
0.0002792543841237336	0.010148930862667847
0.0002831391995799378	0.010150015259324331
0.00028707805820246923	0.010151129875846704
0.00029107171180666033	0.010152275549800907
0.0002951209226666386	0.010153453141713975
0.00029922646366081855	0.01015466353569891
0.0003033891184194269	0.010155907640126832
0.00030760968147407083	0.010157186388195705
0.00031188895840939337	0.010158500738531072
0.00031622776601683783	0.010159851675904523
0.0003206269324505461	0.01016124021198294
0.0003250872973854341	0.010162667386107096
0.0003296097121774577	0.010164134266068287
0.00033419504002611444	0.010165641948736637
0.00033884415613920235	0.010167191560747418
0.0003435579478998746	0.010168784259304493
0.0003483373150360117	0.01017042123301284
0.00035318316979195683	0.01017210370273753
0.0003580964371026361	0.010173832922490422
0.000363078054770101	0.010175610180346049
0.00036812897364253135	0.010177436799368238
0.0003732501577957204	0.010179314138386821
0.00037844258471709304	0.010181243592879984
0.00038370724549227874	0.010183226595969472
0.0003890451449942805	0.010185264619409906
0.0003944573020752782	0.010187359174604081
0.00039994474976109756	0.010189511813645264
0.00040550853544838345	0.01019172413038619
0.0004111497211045221	0.01019399776144803
0.0004168693834703352	0.01019633438729028
0.00042266861426560264	0.010198735733470967
0.00042854852039743945	0.010201203571773919
0.0004345102241715714	0.010203739721336511
0.00044055486350655306	0.010206346049793051
0.00044668359215096316	0.010209024474434693
0.00045289757990362063	0.01021177696348455
0.0004591980128368684	0.010214605537555807
0.00046558609352295905	0.010217512270976434
0.0004720630412635901	0.010220499293075877
0.0004786300923226382	0.010223568789487476
0.0004852885001621208	0.010226723003466907
0.0004920395356814506	0.010229964237357557
0.0004988844874600121	0.010233294854179507
0.0005058246620031139	0.010236717279020318
0.0005128613839913646	0.010240234000557883
0.0005199959965335161	0.010243847572633774
0.0005272298614228222	0.010247560615867644
0.0005345643593969715	0.010251375819311072
0.0005420008904016236	0.010255295941922277
0.0005495408738576241	0.010259323814198609
0.0005571857489319298	0.010263462339988589
0.0005649369748123023	0.010267714498363402
0.0005727960309858288	0.010272083345469892
0.000580764417521312	0.010276572016106005
0.0005888436553555888	0.010281183725436818
0.0005970352865838366	0.010285921770910707
0.0006053408747539132	0.010290789534227527
0.0006137620051647942	0.010295790483355261
0.0006223002851691593	0.010300928174597218
0.0006309573444801929	0.010306206254691128
0.0006397348354826477	0.01031162846265294
0.0006486344335482384	0.01031719863155114
0.0006576578373554202	0.010322920690656878
0.0006668067692136218	0.010328798667696084
0.0006760829753919812	0.010334836691162278
0.0006854882264526615	0.01034103899269173
0.0006950243175887965	0.010347409909270668
0.0007046930689671465	0.010353953885027118
0.0007144963260755127	0.010360675473521541
0.0007244359600749899	0.010367579340220253
0.0007345138681571146	0.01037467026502467
0.0007447319739059885	0.010381953144656104
0.0007550922276654339	0.010389432994778432
0.0007655966069112562	0.010397114952534415
0.0007762471166286914	0.010405004278997133
0.000787045789695098	0.010413106361612818
0.0007979946872679766	0.010421426716686213
0.000809095899178382	0.010429970991932129
0.0008203515443298179	0.010438744969007225
0.0008317637711026703	0.010447754566039654
0.0008433347577642753	0.010457005840206021
0.000855066712884683	0.010466504990318074
0.0008669618757582161	0.01047625835930659
0.0008790225168308836	0.010486272436921542
0.0008912509381337454	0.010496553862478195
0.000903649473722301	0.010507109427366417
0.0009162204901219991	0.010517946077551478
0.0009289663867799356	0.010529070916313929
0.0009418895965228411	0.010540491206974527
0.0009549925860214355	0.01055221437540518
0.0009682778562612485	0.010564248012764326
0.0009817479430199844	0.01057659987805452
0.0009954054173515266	0.010589277900998877
0.0010092528860766838	0.010602290184403056
0.0010232929922807533	0.01061564500562259
0.0010375284158180124	0.010629350820110208
0.0010519618738232225	0.010643416266339028
0.0010665961212302571	0.010657850170509034
0.0010814339512979373	0.010672661535070255
0.001096478196143185	0.010687859545555536
0.0011117317272815908	0.010703453588206183
0.0011271974561755096	0.010719453253236488
0.0011428783347897707	0.01073586830407121
0.0011587773561551257	0.010752708706471712
0.001174897554939529	0.010769984644850919
0.001191242008027374	0.010787706482573614
0.0012078138351067792	0.010805884794683012
0.0012246161992650485	0.010824530375434696
0.0012416523075924105	0.010843654205330334
0.0012589254117941664	0.010863267490320261
0.0012764388088113438	0.010883381649793846
0.0012941958414499856	0.01090400829995426
0.0013121998990192024	0.010925159295707296
0.00133045441797809	0.010946846692700265
0.0013489628825916534	0.010969082765564905
0.0013677288255958485	0.010991880023774128
0.0013867558288718877	0.011015251180510019
0.0014060475241299128	0.011039209179358895
0.001425607593602188	0.0110637671906352
0.001445439770745927	0.011088938610913453
0.0014655478409559106	0.011114737052186957
0.0014859356422870056	0.011141176365463766
0.0015066070661867417	0.011168270628645416
0.0015275660582380719	0.011196034135052596
0.0015488166189124802	0.01122448142188476
0.0015703628043335525	0.011253627246055942
0.0015922087270511696	0.011283486594545228
0.0016143585568264855	0.011314074685428017
0.0016368165214278073	0.011345406966321865
0.0016595869074375604	0.011377499111733644
0.001682674061070467	0.011410367026653278
0.0017060823890031225	0.01144402684600336
0.0017298163592151	0.011478494935070443
0.001753880501841761	0.01151378788383979
0.001778279410038922	0.01154992250743863
0.0018030177408595678	0.011586915849922337
0.0018281002161427411	0.011624785181047193
0.001853531623414811	0.011663547992624762
0.0018793168168032676	0.011703221999862016
0.001905460717963246	0.011743825142123809
0.0019319683170169223	0.011785375577962753
0.001958844673505989	0.011827891683040298
0.0019860949173573705	0.011871392053254418
0.002013724249862387	0.011915895500728928
0.0020417379446695293	0.011961421049060245
0.0020701413487910414	0.012007987936266343
0.002098939883623523	0.012055615612551846
0.0021281390459827105	0.012104323734159551
0.0021577444091526662	0.0121541321654744
0.0021877616239495516	0.01220506097792851
0.0022181964198002176	0.012257130443865186
0.002249054605835779	0.012310361037396888
0.0022803420720004177	0.012364773432061634
0.0023120647901755938	0.01242038849808042
0.002344228815319921	0.012477227302610623
0.0023768402866248743	0.012535311103812072
0.0024099054286865944	0.012594661353621596
0.002443430552693971	0.01265529969244808
0.002477422057633284	0.012717247949010723
0.0025118864315095777	0.012780528138267626
0.0025468302525850405	0.012845162459434203
0.0025822601906345948	0.01291117329491915
0.0026181830082189833	0.012978583208601126
0.002654605561975539	0.01304741494381645
0.002691534803926915	0.01311769142531822
0.0027289777828080394	0.013189435752967806
0.0027669416454115096	0.013262671205030118
0.002805433637951713	0.01333742123611271
0.0028444611074479147	0.013413709474771858
0.002884031503126604	0.013491559726470433
0.002924152377843333	0.013570995970155552
0.002964831389524342	0.013652042360688267
0.0030060763026282297	0.013734723227804634
0.0030478949896279813	0.013819063075775533
0.0030902954325135877	0.013905086585895891
0.003133285724315585	0.01399281861508478
0.003176874070649769	0.014082284199030078
0.003221068791283432	0.014173508551482457
0.0032658783217233553	0.014266517067466723
0.00331131121482591	0.014361335324970801
0.0033573761424295447	0.014457989086244908
0.0034040818970100064	0.01455650429883285
0.003451437393358562	0.01465690709773297
0.0034994516702835715	0.014759223814372726
0.0035481338923357524	0.014863480973318289
0.00359749335155742	0.014969705296923522
0.0036475394692560776	0.015077923711313446
0.0036982817978026606	0.015188163347057738
0.003749730022454833	0.015300451545129629
0.003801893963205609	0.015414815861731145
0.0038547835766577173	0.01553128407139104
0.003908408957924018	0.015649884173381257
0.003962780342554392	0.015770644396115276
0.004017908108489396	0.015893593202662933
0.004073802778041126	0.016018759297047262
0.004130475019901611	0.01614617162939752
0.00418793565117918	0.016275859403162264
0.004246195639463124	0.016407852080623855
0.004305266104917105	0.016542179388971553
0.0043651583224016575	0.016678871329462677
0.0044258837236262625	0.016817958183403175
0.004487453899331321	0.016959470518984925
0.004549880601500484	0.017103439199569307
0.004613175745603791	0.017249895391167114
0.004677351412871978	0.017398870570592823
0.0047424198526024456	0.01755039653362325
0.004808393484497284	0.017704505403026826
0.00487528490103386	0.01786122963828014
0.00494310686986835	0.01802060204301634
0.005011872336272722	0.01818265577397606
0.005081594425605603	0.01834742435181038
0.0051522864458175615	0.018514941667913606
0.005223961889991193	0.018685241995205458
0.005296634438916576	0.018858359998453294
0.005370317963702524	0.01903433074123459
0.0054450265284242075	0.01921318969890873
0.005520774392807568	0.019394972765363866
0.0055975760149511	0.019579716259216753
0.005675446054085468	0.01976745695078091
0.005754399373371565	0.019958232067220368
0.0058344510427374464	0.020152079285444723
0.005915616341754738	0.02034903673989609
0.005997910762555091	0.020549143065954543
0.006081350012787173	0.02075243740435976
0.0061659500186148205	0.020958959383780406
0.006251726927756856	0.021168749130296927
0.0063386971125692654	0.021381847318037717
0.006426877173170191	0.02159829516829927
0.006516283940608425	0.021818134429866427
0.0066069344800759565	0.022041407402130526
0.006698846094165259	0.022268156978699615
0.006792036326171839	0.022498426635571566
0.006886522963442759	0.02273226041832671
0.00698232404077171	0.02296970298740538
0.0070794578438413735	0.023210799635793495
0.007177942912713616	0.02345559626917367
0.007277798045368238	0.023704139424230438
0.007379042301291005	0.02395647630929641
0.007481695005111537	0.024212654791758353
0.007585775750291836	0.0244727233981976
0.007691304402866093	0.024736731358653084
0.007798301105232582	0.025004728604775078
0.007906786279998244	0.0252767657635791
0.008016780633876789	0.025552894197805712
0.00812830516164099	0.025833166010223684
0.008241381150130017	0.0261176340379413
0.008356030182312473	0.026406351889457908
0.008472274141405962	0.026699373948794996
0.008590135215053953	0.026996755374917084
0.0087096358995608	0.027298552136283745
0.00883079900418562	0.02760482101067948
0.008953647655495936	0.027915619594236652
0.009078205301781852	0.02823100633029565
0.009204495717531706	0.028551040505838482
0.00933254300796991	0.028875782272873775
0.009462371613657927	0.02920529266492862
0.009594006315159326	0.029539633598905338
0.009727472237769643	0.029878867902203437
0.009862794856312102	0.03022305931466179
0.009999999999999995	0.03057227250743948
0.010139113857366787	0.030926573109208537
0.010280162981264726	0.03128602769280122
0.010423174293933038	0.03165070380805318
0.010568175092136579	0.03202066999861971
0.010715193052376056	0.032395995799786546
0.010864256236170645	0.032776751771550275
0.011015393095414147	0.03316300950424308
0.011168632477805605	0.033554841627460655
0.011324003632355561	0.03395232183999221
0.011481536214968816	0.03435552491005842
0.01164126029410491	0.03476452669949489
0.01180320635651729	0.0351794041784624
0.011967405313072424	0.03560023543437898
0.01213388850464977	0.03602709969810439
0.012302687708123811	0.03646007734946761
0.012473835142429422	0.03689924994121872
0.012647363474711503	0.03734470020931148
0.012823305826560213	0.037796512091023894
0.013001695780332898	0.038254770756251714
0.013182567385564063	0.03871956259671187
0.01336595516546441	0.03919097525796369
0.013551894123510357	0.03966909766546458
0.013740419750125145	0.040154020021669456
0.013931568029453022	0.040645833840179446
0.01412537544622753	0.04114463196209809
0.01432187899273543	0.04165050856040583
0.014521116175877414	0.0421635591764535
0.014723125024327178	0.042683880727124264
0.014927944095789946	0.043211571524563744
0.015135612484362076	0.04374673130316209
0.015346169827992934	0.04428946122683897
0.01555965631605073	0.04483986391942899
0.015776112696993482	0.04539804347843087
0.01599558028614668	0.04596410549556804
0.016218100973589288	0.04653815708068289
0.016443717232149303	0.047120306872199445
0.016672472125510623	0.04771066507886179
0.016904409316432632	0.04830934348668004
0.01713957307508424	0.04891645546663975
0.017378008287493737	0.04953211602401638
0.017619760464116285	0.05015644180706059
0.017864875748520498	0.050789551120520256
0.01811340092619601	0.05143156396908007
0.018365383433483446	0.05208260206533711
0.01862087136662867	0.05274278885100862
0.018879913490962925	0.0534122495349156
0.01914255925021084	0.054091111102237605
0.01940885877592776	0.054779502345425356
0.01967886289706844	0.05547755389214461
0.019952623149688785	0.05618539822000988
0.0202301917867827	0.05690316969271093
0.02051162178825565	0.05763100457905434
0.020796966871036947	0.058369041079479586
0.02108628149933288	0.05911741935645168
0.0213796208950223	0.05987628155019984
0.02167704104819694	0.06064577182463777
0.02197859872784824	0.06142603638903282
0.02228435149270302	0.062217223503121505
0.022594357702209755	0.06301948353027603
0.022908676527677724	0.06383296896658607
0.023227367963571055	0.06465783445078406
0.023550492838960078	0.0654942368081966
0.023878112829131753	0.06634233508562365
0.024210290467361773	0.06720229056296355
0.024547089156850287	0.0680742667970683
0.02488857318282389	0.06895842965519688
0.02523480772480574	0.06985494733405904
0.025585858869056448	0.07076399040319171
0.025941793621188123	0.07168573183511101
0.026302679918953794	0.07262034703110191
0.026668586645214792	0.07356801386485988
0.027039583641088424	0.0745289127095743
0.027415741719278807	0.07550322647250386
0.027797132677592862	0.07649114063463847
0.02818382931264453	0.07749284327508386
0.028575905433749455	0.07850852512021486
0.028973435877013207	0.07953837958512984
0.02937649651961528	0.08058260278569011
0.029785164294291885	0.08164139358378376
0.03019951720402012	0.08271495364448314
0.03061963433690675	0.08380348745844356
0.031045595881283552	0.08490720237258438
0.03147748314101312	0.08602630864986212
0.031915378551007595	0.08716101950249444
0.03235936569296283	0.08831155111891019
0.03280952931131187	0.08947812272060805
0.03326595532940044	0.09066095660265902
0.033728730865886895	0.09186027816509797
0.034197944251370856	0.09307631596579946
0.03467368504525316	0.0943093017641121
0.035156044052829766	0.09555947055627766
0.03564511334262439	0.09682706062862294
0.036140986263961325	0.09811231360142325
0.03664375746478328	0.09941547446951624
0.03715352290971723	0.10073679165610851
0.03767037989839089	0.10207651705521827
0.03819442708400462	0.10343490607493785
0.0387257644921617	0.10481221770497355
0.03926449353995993	0.10620871455760868
0.03981071705534969	0.10762466289760286
0.04036453929676049	0.10906033270743316
0.04092606597300103	0.11051599775256087
0.041495404263436265	0.11199193561963175
0.04207266283844441	0.11348842775938237
0.042657951880159216	0.11500575955798768
0.04325138310350085	0.11654422039225783
0.043853069777498574	0.11810410366951907
0.04446312674691083	0.11968570688845774
0.045081670454146	0.12128933170657077
0.04570881896148744	0.1229152839881756
0.04634469197362877	0.12456387385911896
0.04698941086052154	0.12623541577631678
0.047643098680541514	0.12793022858324907
0.04830588020397724	0.12964863556516903
0.048977881936844624	0.13139096451865348
0.04965923214503356	0.13315754781222472
0.05035006087879046	0.13494872244477502
0.05105049999754055	0.13676483011565357
0.05176068319505672	0.1386062172882039
0.05248074602497725	0.14047323524799293
0.053210825926679355	0.14236624018260352
0.05395106225151273	0.14428559325451437
0.05470159628939716	0.14623166065451193
0.05546257129579101	0.14820481366098712
0.05623413251903488	0.1502054287323984
0.05701642722807476	0.15223388758232098
0.05780960474057175	0.15429057724040893
0.05861381645140286	0.15637589011750638
0.05942921586155718	0.15849022409565014
0.060255958607435725	0.1606339826079241
0.06109420249055719	0.16280757470358753
0.061944107507678065	0.16501141512142845
0.06280583588133176	0.16724592438274433
0.06367955209079158	0.16951152886931803
0.06456542290346548	0.1718086608966907
0.06546361740672747	0.17413775879910487
0.06637430704019077	0.17649926701992896
0.06729766562843172	0.1788936361911723
0.06823386941416694	0.18132132321584427
0.06918309709189356	0.18378279136172257
0.07014552984199708	0.1862785103486993
0.0711213513653329	0.18880895643380347
0.07211074791828988	0.19137461250556495
0.07311390834834171	0.1939759681775863
0.07413102413009176	0.19661351987634054
0.07516228940182047	0.19928777093547928
0.07620790100254118	0.20199923170633202
0.07726805850957012	0.204748419650244
0.07834296427662112	0.20753585942521593
0.07943282347242814	0.21036208297922385
0.08053784411990655	0.21322762967115863
0.0816582371358592	0.21613304637670677
0.08279421637123342	0.21907888758422495
0.08394599865193965	0.22206571549119972
0.08511380382023762	0.22509410011631814
0.0862978547766969	0.2281646194210523
0.08749837752274353	0.23127785941459672
0.08871560120379607	0.23443441425649875
0.08994975815300339	0.2376348863700953
0.09120108393559091	0.24087988656878617
0.09246981739382225	0.24417003416956076
0.09375620069258792	0.24750595710529902
0.0950604793656281	0.2508882920443736
0.09638290236239706	0.2543176845191338
0.09772372209558097	0.25779478904693715
0.09908319448927672	0.2613202692506772
0.10046157902783936	0.2648947979870861
0.10185913880541161	0.2685190574790659
0.10327614057613972	0.2721937394431153
0.10471285480508982	0.2759195452188398
0.1061695557198724	0.2796971859062136
0.10764652136298349	0.28352738250166953
0.10914403364487553	0.28741086603203364
0.11066237839776658	0.29134837769119193
0.11220184543019616	0.29534066899369915
0.11376272858234297	0.29938850191815547
0.1153453257821092	0.30349264904541745
0.11694993910198694	0.30765389369719537
0.11857687481671592	0.31187303008550477
0.12022644346174129	0.31615086348125937
0.1218989598924865	0.3204882103669999
0.12359474334445097	0.3248858985868016
0.12531411749414162	0.32934476749723035
0.12705741052085404	0.3338656681259346
0.12882495516931336	0.3384494633471633
0.13061708881318396	0.3430970280468011
0.13243415351946636	0.34780924928372364
0.13427649611378636	0.35258702645268986
0.13614446824659482	0.3574312714589206
0.13803842646028838	0.36234290890038867
0.1399587322572618	0.36732287624144244
0.14190575216890905	0.3723721239878183
0.14387985782558446	0.37749161586585134
0.1458814260275346	0.38268232901196086
0.1479108388168206	0.38794525415971143
0.1499684835502373	0.39328139582627664
0.15205475297324936	0.3986917725019334
0.15417004529495582	0.40417741684737424
0.15631476426409538	0.4097393758922396
0.15848931924611115	0.41537871123297315
0.16069412530128763	0.4210964992337417
0.16292960326397224	0.42689383123411784
0.16519617982290133	0.43277181375815355
0.16749428760264368	0.43873156872388996
0.16982436524617417	0.44477423365351443
0.17218685749860055	0.45090096189514234
0.17458221529205034	0.45711292284975946
0.17701089583174187	0.46341130219134585
0.17947336268325254	0.4697973020885531
0.18197008586099833	0.47627214142843105
0.18450154191794715	0.4828370560460242
0.18706821403657997	0.48949329897340615
0.1896705921211143	0.4962421406823198
0.19230917289101565	0.5030848693229022
0.19498445997580446	0.5100227909653534
0.1976969640111858	0.5170572298440949
0.20044720273651595	0.5241895286100992
0.20323570109362213	0.5314210485982449
0.20606299132699976	0.5387531700872956
0.2089296130854038	0.5461872925599267
0.21183611352485018	0.5537248349658039
0.21478304741305315	0.5613672359891558
0.21777097723531577	0.5691159543301001
0.22080047330188965	0.5769724689858298
0.22387211385683375	0.5849382795304673
0.22698648518838213	0.5930149063987595
0.23014418174085052	0.60120389117425
0.2333458062281001	0.6095067968873423
0.2365919697485758	0.6179252083149191
0.23988329190194876	0.6264607322813847
0.2432204009073814	0.6351149979639069
0.24660393372343395	0.6438896572028909
0.2500345361696429	0.6527863848196737
0.25351286304979065	0.661806878936232
0.257039578276886	0.6709528612981317
0.26061535499988936	0.6802260776020742
0.2642408757321946	0.6896282978303596
0.26791683248190284	0.6991613165895957
0.2716439268839081	0.7088269534524372
0.2754228703338166	0.7186270533032754
0.2792543841237335	0.728563486688024
0.2831391995799378	0.7386381501782018
0.2870780582024686	0.7488529667344369
0.29107171180666025	0.7592098860714577
0.2951209226666385	0.769710885027625
0.2992264636608185	0.7803579679390401
0.30338911841942684	0.7911531670183214
0.3076096814740708	0.8020985427448017
0.31188895840939335	0.8131961842682237
0.3162277660168378	0.8244482098066728
0.3206269324505466	0.835856767048584
0.325087297385434	0.8474240335600218
0.32960971217745766	0.8591522171970376
0.3341950400261138	0.8710435565237233
0.33884415613920227	0.8831003212451604
0.34355794789987454	0.8953248126467758
0.34833731503601134	0.9077193640312603
0.35318316979195674	0.9202863411620347
0.358096437102636	0.9330281427124796
0.3630780547701009	0.9459472007211167
0.3681289736425313	0.9590459810578686
0.37325015779571996	0.9723269838998595
0.37844258471709297	0.9857927442074045
0.38370724549227864	0.999445832206419
0.38904514499428006	1.0132888538773113
0.3944573020752781	1.0273244514509583
0.39994474976109745	1.0415553039160272
0.40550853544838333	1.0559841275312258
0.41114972110452197	1.070613676342771
0.4168693834703354	1.0854467427095353
0.42266861426560254	1.1004861578354352
0.42854852039743935	1.1157347923101377
0.43451022417157087	1.1311955566581091
0.44055486350655293	1.1468714018939374
0.44668359215096304	1.1627653200849957
0.4528975799036202	1.1788803449218999
0.4591980128368683	1.1952195522980489
0.46558609352295893	1.2117860608975393
0.47206304126359	1.2285830327900975
0.4786300923226381	1.245613674034194
0.4852885001621203	1.262881235287249
0.4920395356814504	1.2803890124256216
0.49888448746001207	1.2981403471789872
0.5058246620031134	1.3161386277683897
0.5128613839913645	1.3343872895520417
0.5199959965335159	1.3528898156798488
0.5272298614228221	1.371649737756781
0.5345643593969713	1.3906706365151618
0.5420008904016239	1.4099561424959413
0.549540873857624	1.4295099367410744
0.5571857489319296	1.4493357515055332
0.5649369748123017	1.4694373709680242
0.5727960309858288	1.4898186319507145
0.5807644175213119	1.5104834246514358
0.5888436553555881	1.531435693386077
0.5970352865838364	1.5526794373412651
0.6053408747539135	1.5742187113374615
0.6137620051647935	1.5960576266029534
0.6223002851691591	1.618200351560686
0.6309573444801923	1.6406511126219456
0.6397348354826475	1.6634141949917698
0.6486344335482381	1.6864939434875066
0.6576578373554195	1.7098947633689625
0.6668067692136216	1.7336211211802803
0.6760829753919817	1.7576775456036564
0.6854882264526607	1.7820686283226068
0.6950243175887963	1.8067990248955281
0.7046930689671469	1.831873455645546
0.7144963260755125	1.8572967065618595
0.7244359600749898	1.8830736302135194
0.7345138681571138	1.909209146675934
0.7447319739059883	1.935708244470371
0.7550922276654337	1.9625759815158528
0.7655966069112553	1.9898174860932174
0.7762471166286912	2.0174379578239687
0.7870457896950985	2.0454426686633034
0.7979946872679756	2.073836963907104
0.8090958991783819	2.1026262632130153
0.8203515443298168	2.131816061634016
0.8317637711026702	2.161411930666056
0.8433347577642751	2.1914195193119523
0.8550667128846821	2.221844555159942
0.8669618757582159	2.252692845477282
0.8790225168308842	2.2839702783194156
0.8912509381337443	2.3156828236544738
0.9036494737223009	2.347836534500348
0.9162204901219998	2.3804375480794757
0.9289663867799353	2.4134920869904013
0.941889596522841	2.4470064603956923
0.9549925860214344	2.480987065226384
0.9682778562612483	2.5154403874033133
0.9817479430199841	2.5503730030754466
0.9954054173515255	2.585791579875562
1.0092528860766836	2.621702878193485
1.023292992280754	2.6581137524671035
1.0375284158180114	2.6950311524914947
1.0519618738232224	2.7324621247457017
1.066596121230256	2.7704138137304994
1.081433951297937	2.8088934633336713
1.0964781961431846	2.8479084182173158
1.1117317272815896	2.8874661252195994
1.1271974561755094	2.927574134775832
1.1428783347897715	2.9682401023591662
1.1587773561551244	3.009471789941283
1.1748975549395289	3.05127706747328
1.191242008027375	3.0936639143869646
1.2078138351067789	3.1366404211169363
1.2246161992650482	3.180214790643767
1.241652307592409	3.224395340062609
1.258925411794166	3.2691905021742915
1.2764388088113434	3.3146088270923078
1.2941958414499841	3.3606589838744867
1.312199899019202	3.407349762177555
1.3304544179780908	3.454690073934646
1.348962882591652	3.502688955056149
1.3677288255958482	3.5513555671541814
1.386755828871886	3.6006991992909505
1.4060475241299124	3.650729269751565
1.4256075936021877	3.7014553278426177
1.4454397707459252	3.7528870557155933
1.4655478409559102	3.8050342702146156
1.4859356422870067	3.8579069247500346
1.50660706618674	3.91151511119809
1.5275660582380717	3.965869061826987
1.5488166189124812	4.020979151249643
1.5703628043335507	4.0768558984036085
1.5922087270511693	4.133509968558863
1.6143585568264835	4.190952175354505
1.636816521427807	4.2491934828628795
1.65958690743756	4.308245007682066
1.682674061070465	4.368118021057602
1.7060823890031223	4.42882395103367
1.7298163592151012	4.490374384634114
1.753880501841759	4.552781070073843
1.7782794100389216	4.61605591900168
1.8030177408595658	4.680211008774404
1.8281002161427407	4.745258584761632
1.8535316234148107	4.811211062683027
1.8793168168032655	4.878081030978119
1.9054607179632455	4.945881253209117
1.9319683170169235	5.014624670497045
1.958844673505987	5.084324403991864
1.98609491735737	5.154993757376942
2.013724249862388	5.2266462194082965
2.041737944669527	5.299295466489239
2.070141348791041	5.372955365280826
2.0989398836235207	5.447639975348545
2.1281390459827096	5.523363551845949
2.1577444091526656	5.600140548235491
2.1877616239495494	5.67798561904729
2.218196419800217	5.756913622676291
2.2490546058357808	5.836939624218309
2.280342072000415	5.918078898346262
2.3120647901755933	6.000346932225103
2.344228815319918	6.083759428467249
2.376840286624874	6.168332308129867
2.409905428686594	6.254081713753706
2.443430552693968	6.341024012444339
2.4774220576332833	6.429175798996278
2.5118864315095792	6.518553899060469
2.5468302525850377	6.609175372355978
2.582260190634594	6.701057515926376
2.618183008218985	6.7942178674413585
2.654605561975536	6.88867420854441
2.6915348039269142	6.984444568247102
2.728977782808036	7.08154722637046
2.7669416454115088	7.180000717033066
2.8054336379517126	7.279823832187589
2.8444611074479114	7.381035625208564
2.8840315031266037	7.4836554145292595
2.924152377843335	7.587702787328959
2.964831389524339	7.693197603271672
3.006076302628229	7.800159998296857
3.0478949896279777	7.908610388462744
3.090295432513587	8.01856947384337
3.1332857243155843	8.130058242479596
3.176874070649766	8.243097974385263
3.2210687912834315	8.357710245609073
3.265878321723357	8.473916932352425
3.3113112148259063	8.591740215144663
3.357376142429544	8.71120258307694
3.4040818970100086	8.832326838094675
3.451437393358558	8.955136099349861
3.4994516702835705	9.079653807613957
3.5481338923357484	9.205903729751968
3.5974933515574192	9.333909963259075
3.6475394692560763	9.463696940860096
3.6982817978026565	9.59528943517313
3.749730022454832	9.728712563437675
3.801893963205611	9.863991792308385
3.854783576657713	10.001152942716425
3.9084089579240175	10.140222194798065
3.9627803425543946	10.28122609289161
4.017908108489395	10.424191550603986
4.0738027780411254	10.56914585594785
4.130475019901607	10.716116676549923
4.187935651179179	10.865132064932096
4.246195639463127	11.016220463865698
4.3052661049171	11.169410711800436
4.365158322401657	11.324732048368851
4.425883723626265	11.482214119967168
4.4874538993313156	11.641886985413965
4.549880601500483	11.803781121687546
4.613175745603786	11.967927429742899
4.677351412871977	12.134357240409894
4.742419852602445	12.303102320373352
4.808393484497278	12.474194878237062
4.875284901033859	12.647667570671423
4.943106869868353	12.823553508646427
5.011872336272716	13.00188626375162
5.081594425605601	13.182699874604024
5.152286445817564	13.366028853345
5.223961889991192	13.551908192227657
5.296634438916575	13.740373370295938
5.370317963702519	13.931460360156333
5.445026528424206	14.125205634844205
5.520774392807572	14.321646174785215
5.597576014951094	14.520819474853857
5.675446054085467	14.72276355153016
5.754399373371569	14.927516950155816
5.83445104273744	15.135118752291797
5.915616341754736	15.345608583177984
5.997910762555083	15.559026619296233
6.081350012787173	15.775413596039138
6.165950018614819	15.994810815484998
6.251726927756848	16.217260154281302
6.338697112569264	16.44280407163785
6.426877173170195	16.671485617430754
6.516283940608418	16.90334844041953
6.606934480075955	17.138436796578393
6.698846094165264	17.376795557543268
6.7920363261718375	17.61847021917659
6.886522963442757	17.863506910251516
6.982324040771702	18.111952401256346
7.079457843841372	18.363854113321874
7.177942912713615	18.61926012727248
7.27779804536823	18.878219192803485
7.379042301291004	19.140780737786127
7.481695005111542	19.406994877701695
7.585775750291828	19.67691242520722
7.691304402866091	19.950584899834197
7.798301105232573	20.228064537821933
7.906786279998242	20.509404302088452
8.016780633876788	20.794657892339337
8.128305161640979	21.083879755317536
8.241381150130016	21.377125095195794
8.356030182312477	21.674449884113308
8.472274141405952	21.975910872859274
8.590135215053952	22.28156560170508
8.709635899560805	22.59147241138682
8.830799004185616	22.905690454241
8.953647655495933	23.2242797054953
9.078205301781843	23.54730097471584
9.204495717531703	23.87481591741427
9.332543007969907	24.20688704681572
9.462371613657917	24.543577745790763
9.594006315159323	24.884952278953683
9.72747223776965	25.231075804928576
9.862794856312092	25.582014388786295
9.999999999999993	25.937835014654496

==> SECTIONS/Data/nodkc_CLS.dat <==
9.999999999999997e-6	0.20250232089548206
0.000010139113857366798	0.2025023316574621
0.000010280162981264728	0.20250234272095244
0.000010423174293933041	0.2025023540944002
0.000010568175092136591	0.20250236578648917
0.000010715193052376058	0.2025023778061465
0.000010864256236170656	0.20250239016254942
0.000011015393095414139	0.20250240286513227
0.000011168632477805608	0.20250241592359358
0.000011324003632355574	0.20250242934790375
0.000011481536214968819	0.20250244314831245
0.000011641260294104912	0.2025024573353564
0.000011803206356517303	0.20250247191986773
0.000011967405313072427	0.20250248691298192
0.000012133888504649773	0.20250250232614642
0.000012302687708123802	0.20250251817112938
0.000012473835142429425	0.20250253446002875
0.000012647363474711517	0.20250255120528138
0.000012823305826560203	0.2025025684196724
0.0000130016957803329	0.20250258611634542
0.000013182567385564076	0.20250260430881203
0.000013365955165464412	0.20250262301096247
0.00001355189412351036	0.20250264223707615
0.00001374041975012516	0.20250266200183245
0.000013931568029453024	0.20250268232032206
0.000014125375446227545	0.2025027032080585
0.00001432187899273542	0.20250272468098982
0.000014521116175877417	0.20250274675551094
0.000014723125024327193	0.20250276944847606
0.00001492794409578995	0.2025027927772115
0.00001513561248436208	0.20250281675952916
0.000015346169827992952	0.20250284141373975
0.000015559656316050736	0.20250286675866713
0.000015776112696993487	0.20250289281366238
0.00001599558028614667	0.20250291959861874
0.00001621810097358929	0.20250294713398684
0.00001644371723214932	0.20250297544079013
0.00001667247212551061	0.20250300454064105
0.00001690440931643264	0.20250303445575746
0.00001713957307508426	0.20250306520897987
0.000017378008287493744	0.2025030968237885
0.00001761976046411629	0.20250312932432155
0.00001786487574852052	0.20250316273539345
0.000018113400926196015	0.20250319708251377
0.000018365383433483465	0.20250323239190693
0.000018620871366628657	0.20250326869053195
0.00001887991349096293	0.20250330600610314
0.000019142559250210863	0.20250334436711123
0.000019408858775927765	0.2025033838028453
0.000019678862897068445	0.20250342434341484
0.000019952623149688807	0.20250346601977287
0.000020230191786782705	0.2025035088637396
0.000020511621788255653	0.20250355290802668
0.00002079696687103697	0.20250359818626215
0.000021086281499332885	0.20250364473301602
0.000021379620895022326	0.20250369258382686
0.00002167704104819693	0.20250374177522876
0.000021978598727848243	0.20250379234477914
0.000022284351492703045	0.20250384433108767
0.00002259435770220976	0.2025038977738457
0.00002290867652767773	0.20250395271385663
0.00002322736796357108	0.20250400919306707
0.000023550492838960082	0.2025040672545989
0.000023878112829131777	0.20250412694278205
0.000024210290467361755	0.20250418830318834
0.000024547089156850296	0.2025042513826666
0.000024888573182823917	0.20250431622937784
0.000025234807724805727	0.20250438289283254
0.00002558585886905645	0.202504451423928
0.000025941793621188153	0.20250452187498755
0.0000263026799189538	0.20250459429980017
0.000026668586645214797	0.20250466875366155
0.000027039583641088407	0.2025047452934164
0.00002741574171927881	0.20250482397750166
0.000027797132677592893	0.20250490486599126
0.00002818382931264451	0.20250498802064235
0.00002857590543374946	0.2025050735049422
0.00002897343587701324	0.20250516138415703
0.000029376496519615287	0.20250525172538153
0.000029785164294291893	0.20250534459759012
0.00003019951720402018	0.20250544007168958
0.00003061963433690675	0.20250553822057318
0.00003104559588128356	0.20250563911917618
0.00003147748314101312	0.20250574284453293
0.0000319153785510076	0.20250584947583572
0.000032359365692962836	0.20250595909449506
0.00003280952931131187	0.2025060717842015
0.00003326595532940045	0.20250618763098843
0.0000337287308658869	0.20250630672329858
0.000034197944251370865	0.20250642915205253
0.00003467368504525316	0.20250655501071832
0.00003515604405282983	0.2025066843953826
0.000035645113342624405	0.2025068174048244
0.00003614098626396133	0.20250695414059006
0.000036643757464783294	0.2025070947070711
0.000037153522909717244	0.20250723921158387
0.0000376703798983909	0.20250738776445137
0.00003819442708400462	0.2025075404790878
0.000038725764492161714	0.2025076974720846
0.000039264493539959933	0.20250785886330014
0.0000398107170553497	0.20250802477595048
0.000040364539296760496	0.20250819533670397
0.00004092606597300112	0.20250837067577784
0.00004149540426343628	0.20250855092703735
0.00004207266283844442	0.202508736228098
0.00004265795188015923	0.20250892672043086
0.00004325138310350086	0.20250912254946996
0.00004385306977749859	0.2025093238647237
0.000044463126746910836	0.20250953081988862
0.000045081670454146015	0.20250974357296667
0.00004570881896148745	0.2025099622863857
0.000046344691973628776	0.20251018712712335
0.00004698941086052155	0.20251041826683408
0.000047643098680541526	0.20251065588198036
0.00004830588020397725	0.20251090015396667
0.000048977881936844635	0.2025111512692779
0.00004965923214503357	0.2025114094196216
0.00005035006087879047	0.20251167480207335
0.00005105049999754065	0.20251194761922722
0.00005176068319505673	0.20251222807934974
0.00005248074602497726	0.20251251639653825
0.000053210825926679364	0.20251281279088365
0.00005395106225151274	0.2025131174886384
0.00005470159628939717	0.20251343072239283
0.00005546257129579103	0.20251375273125502
0.000056234132519034893	0.20251408376103347
0.000057016427228074774	0.20251442406442463
0.00005780960474057177	0.20251477390120604
0.000058613816451402867	0.20251513353843417
0.0000594292158615573	0.2025155032506486
0.000060255958607435745	0.20251588332008108
0.00006109420249055721	0.20251627403687086
0.00006194410750767808	0.20251667569928578
0.00006280583588133177	0.20251708861394957
0.00006367955209079159	0.20251751309607544
0.00006456542290346549	0.20251794946970575
0.00006546361740672749	0.20251839806795896
0.0000663743070401908	0.20251885923328258
0.00006729766562843173	0.20251933331771377
0.00006823386941416696	0.20251982068314653
0.00006918309709189369	0.2025203217016064
0.00007014552984199709	0.20252083675553267
0.00007112135136533292	0.20252136623806835
0.0000721107479182899	0.20252191055335772
0.00007311390834834172	0.20252247011685207
0.00007413102413009178	0.20252304535562496
0.0000751622894018205	0.2025236367087076
0.0000762079010025412	0.20252424462743604
0.00007726805850957013	0.20252486957579663
0.00007834296427662113	0.20252551203077984
0.00007943282347242815	0.20252617248274363
0.00008053784411990672	0.20252685143578664
0.0000816582371358592	0.20252754940813206
0.00008279421637123344	0.20252826693252118
0.00008394599865193968	0.2025290045566182
0.00008511380382023764	0.20252976284342541
0.00008629785477669707	0.2025305423717103
0.00008749837752274354	0.20253134373644327
0.00008871560120379609	0.20253216754924744
0.00008994975815300342	0.20253301443886043
0.00009120108393559094	0.20253388505160821
0.00009246981739382228	0.20253478005189138
0.00009375620069258793	0.20253570012268415
0.00009506047936562811	0.202536645966054
0.00009638290236239692	0.2025376183037311
0.00009772372209558099	0.2025386178776807
0.00009908319448927675	0.20253964545066855
0.00010046157902783956	0.20254070180683978
0.00010185913880541164	0.20254178775231385
0.00010327614057613975	0.20254290411579443
0.00010471285480508984	0.20254405174919576
0.00010616955571987242	0.20254523152828513
0.00010764652136298351	0.20254644435334165
0.00010914403364487555	0.20254769114983232
0.0001106623783977666	0.202548972869105
0.00011220184543019619	0.20255029048909873
0.000113762728582343	0.2025516450150717
0.00011534532578210922	0.20255303748033665
0.00011694993910198717	0.20255446894705034
0.00011857687481671595	0.20255594050714099
0.00012022644346174131	0.20255745328316335
0.00012189895989248653	0.2025590084291523
0.000123594743344451	0.20256060713149954
0.00012531411749414163	0.20256225060985283
0.00012705741052085407	0.20256394011803908
0.00012882495516931337	0.20256567694501063
0.000130617088813184	0.20256746241581658
0.00013243415351946639	0.20256929789259812
0.00013427649611378638	0.202571184775609
0.0001361444682465951	0.2025731245042617
0.00013803842646028844	0.20257511855819876
0.00013995873225726183	0.2025771684583905
0.00014190575216890908	0.20257927576825885
0.00014387985782558451	0.20258144209482756
0.0001458814260275349	0.20258366908989955
0.00014791083881682065	0.202585958451322
0.00014996848355023734	0.202588311924497
0.0001520547529732494	0.20259073130381508
0.00015417004529495585	0.20259321843401445
0.00015631476426409543	0.20259577521157057
0.0001584893192461112	0.2025984035861195
0.00016069412530128767	0.20260110556191516
0.0001629296032639723	0.2026038831993207
0.00016519617982290136	0.2026067386163345
0.0001674942876026437	0.20260967399014962
0.0001698243652461745	0.20261269155874848
0.0001721868574986006	0.20261579362253082
0.00017458221529205039	0.20261898254597596
0.00017701089583174192	0.20262226075933823
0.00017947336268325258	0.20262563076043438
0.00018197008586099837	0.20262909511691304
0.0001845015419179472	0.20263265646853704
0.00018706821403658	0.2026363175291784
0.00018967059212111437	0.20264008108883166
0.0001923091728910157	0.20264395001566884
0.0001949844599758045	0.20264792725813585
0.0001976969640111862	0.20265201584708908
0.000200447202736516	0.2026562188979713
0.0002032357010936222	0.20266053961302552
0.0002060629913269998	0.20266498128354465
0.00020892961308540387	0.20266954729215592
0.00021183611352485024	0.20267424111531282
0.0002147830474130532	0.20267906632672242
0.00021777097723531583	0.20268402660054835
0.0002208004733018897	0.20268912571411857
0.0002238721138568338	0.20269436755065273
0.00022698648518838219	0.20269975610203028
0.000230144181740851	0.20270529547159807
0.00023334580622810016	0.20271098987701208
0.00023659196974857587	0.20271684365310996
0.00023988329190194883	0.2027228612548089
0.00024322040090738145	0.20272904726060387
0.000246603933723434	0.20273540637776022
0.0002500345361696429	0.20274194344511673
0.0002535128630497907	0.20274866343638018
0.00025703957827688604	0.2027555714638727
0.0002606153549998894	0.20276267278238394
0.00026424087573219466	0.2027699727931304
0.0002679168324819034	0.2027774770478263
0.00027164392688390813	0.20278519125286804
0.00027542287033381673	0.20279312127363633
0.0002792543841237336	0.20280127313891913
0.0002831391995799378	0.20280965304545928
0.00028707805820246923	0.20281826736263062
0.00029107171180666033	0.20282712263724598
0.0002951209226666386	0.20283622559850456
0.00029922646366081855	0.2028455831633336
0.0003033891184194269	0.2028552024414818
0.00030760968147407083	0.2028650907400671
0.00031188895840939337	0.20287525556900174
0.00031622776601683783	0.20288570464666292
0.0003206269324505461	0.20289644590573597
0.0003250872973854341	0.20290748749923807
0.0003296097121774577	0.2029188378067295
0.00033419504002611444	0.2029305054407205
0.00033884415613920235	0.20294249925328253
0.0003435579478998746	0.20295482834287254
0.0003483373150360117	0.20296750206138042
0.00035318316979195683	0.2029805300209532
0.0003580964371026361	0.20299392209957354
0.000363078054770101	0.20300768844894337
0.00036812897364253135	0.20302183950233862
0.0003732501577957204	0.20303638598234724
0.00037844258471709304	0.20305133890881744
0.00038370724549227874	0.20306670960702086
0.0003890451449942805	0.20308250971603736
0.0003944573020752782	0.20309875119736642
0.00039994474976109756	0.20311544634377215
0.00040550853544838345	0.20313260778836728
0.0004111497211045221	0.20315024851390737
0.0004168693834703352	0.20316838186224676
0.00042266861426560264	0.2031870215441139
0.00042854852039743945	0.20320618164918935
0.0004345102241715714	0.20322587665645545
0.00044055486350655306	0.203246121444824
0.00044668359215096316	0.20326693130405005
0.00045289757990362063	0.20328832194593868
0.0004591980128368684	0.2033103095158532
0.00046558609352295905	0.20333291060449293
0.0004720630412635901	0.20335614225981738
0.0004786300923226382	0.20338002199936678
0.0004852885001621208	0.20340456782300628
0.0004920395356814506	0.2034297982260131
0.0004988844874600121	0.20345573221251373
0.0005058246620031139	0.2034823893092799
0.0005128613839913646	0.2035097895798942
0.0005199959965335161	0.20353795363935603
0.0005272298614228222	0.2035669026687375
0.0005345643593969715	0.20359665842999158
0.0005420008904016236	0.20362724328156173
0.0005495408738576241	0.20365868019444724
0.0005571857489319298	0.20369099276869468
0.0005649369748123023	0.20372420525032944
0.0005727960309858288	0.2037583425487382
0.000580764417521312	0.20379343025451627
0.0005888436553555888	0.20382949465779196
0.0005970352865838366	0.20386656276684076
0.0006053408747539132	0.20390466232641555
0.0006137620051647942	0.20394382183696258
0.0006223002851691593	0.2039840705747604
0.0006309573444801929	0.204025438612605
0.0006397348354826477	0.20406795684104567
0.0006486344335482384	0.2041116569901878
0.0006576578373554202	0.20415657165208045
0.0006668067692136218	0.20420273430368505
0.0006760829753919812	0.2042501793296626
0.0006854882264526615	0.2042989420447967
0.0006950243175887965	0.20434905871820586
0.0007046930689671465	0.20440056659854014
0.0007144963260755127	0.20445350393985665
0.0007244359600749899	0.2045079100281951
0.0007345138681571146	0.20456382520887914
0.0007447319739059885	0.20462129091439243
0.0007550922276654339	0.20468034969099574
0.0007655966069112562	0.20474104522568418
0.0007762471166286914	0.20480342237579624
0.000787045789695098	0.20486752719964627
0.0007979946872679766	0.20493340698800566
0.000809095899178382	0.20500111029646834
0.0008203515443298179	0.20507068697841274
0.0008317637711026703	0.2051421882155808
0.0008433347577642753	0.20521566654915743
0.000855066712884683	0.2052911759147092
0.0008669618757582161	0.20536877167842132
0.0008790225168308836	0.2054485106743887
0.0008912509381337454	0.2055304512428919
0.000903649473722301	0.20561465326681172
0.0009162204901219991	0.20570117820601447
0.0009289663867799356	0.20579008913591276
0.0009418895965228411	0.2058814507877156
0.0009549925860214355	0.2059753295896478
0.0009682778562612485	0.20607179370916873
0.0009817479430199844	0.20617091309622224
0.0009954054173515266	0.2062727595275504
0.0010092528860766838	0.20637740665005408
0.0010232929922807533	0.20648493001926274
0.0010375284158180124	0.20659540715053062
0.0010519618738232225	0.20670891756713217
0.0010665961212302571	0.20682554284659435
0.0010814339512979373	0.2069453666676394
0.001096478196143185	0.20706847485770502
0.0011117317272815908	0.2071949554410092
0.0011271974561755096	0.20732489868999693
0.0011428783347897707	0.20745839718256345
0.0011587773561551257	0.2075955458525926
0.001174897554939529	0.20773644204283656
0.001191242008027374	0.20788118555929622
0.0012078138351067792	0.2080298787264664
0.0012246161992650485	0.20818262644344077
0.0012416523075924105	0.20833953624112966
0.0012589254117941664	0.20850071834026987
0.0012764388088113438	0.20866628570938087
0.0012941958414499856	0.2088363541244538
0.0013121998990192024	0.20901104222967573
0.00133045441797809	0.20919047159904006
0.0013489628825916534	0.2093747667987886
0.0013677288255958485	0.2095640554497431
0.0013867558288718877	0.20975846828978575
0.0014060475241299128	0.20995813923829973
0.001425607593602188	0.2101632054616299
0.001445439770745927	0.21037380743934195
0.0014655478409559106	0.21059008903109122
0.0014859356422870056	0.21081219754270183
0.0015066070661867417	0.2110402837932201
0.0015275660582380719	0.21127450218345525
0.0015488166189124802	0.211515010765033
0.0015703628043335525	0.21176197131001367
0.0015922087270511696	0.21201554938054504
0.0016143585568264855	0.21227591439833615
0.0016368165214278073	0.21254323971522668
0.0016595869074375604	0.21281770268414357
0.001682674061070467	0.2130994847303564
0.0017060823890031225	0.21338877142299936
0.0017298163592151	0.21368575254681219
0.001753880501841761	0.21399062217303408
0.001778279410038922	0.214303578728015
0.0018030177408595678	0.21462482507148858
0.0018281002161427411	0.21495456856929715
0.001853531623414811	0.21529302116268145
0.0018793168168032676	0.21564039943684823
0.001905460717963246	0.21599692468868145
0.0019319683170169223	0.21636282299579654
0.001958844673505989	0.21673832529501857
0.0019860949173573705	0.2171236674540532
0.002013724249862387	0.21751909033874092
0.0020417379446695293	0.21792483987975758
0.0020701413487910414	0.2183411671382118
0.002098939883623523	0.2187683283704442
0.0021281390459827105	0.21920658509733396
0.0021577444091526662	0.21965620417412368
0.0021877616239495516	0.22011745785316092
0.0022181964198002176	0.22059062384447145
0.002249054605835779	0.22107598537468712
0.0022803420720004177	0.22157383124552815
0.0023120647901755938	0.2220844558977231
0.002344228815319921	0.2226081594707394
0.0023768402866248743	0.2231452478563959
0.0024099054286865944	0.22369603275037478
0.002443430552693971	0.22426083170198857
0.002477422057633284	0.2248399681668947
0.0025118864315095777	0.22543377155955038
0.0025468302525850405	0.22604257729799973
0.0025822601906345948	0.2266667268457704
0.0026181830082189833	0.22730656775183555
0.002654605561975539	0.22796245369271245
0.002691534803926915	0.22863474451292684
0.0027289777828080394	0.22932380625846235
0.0027669416454115096	0.23003001120744695
0.002805433637951713	0.23075373789914191
0.0028444611074479147	0.23149537116466679
0.002884031503126604	0.2322553021537696
0.002924152377843333	0.23303392835546555
0.002964831389524342	0.233831653616216
0.0030060763026282297	0.23464888815689852
0.0030478949896279813	0.23548604859391112
0.0030902954325135877	0.23634355794209597
0.003133285724315585	0.2372218456200975
0.003176874070649769	0.2381213474644789
0.003221068791283432	0.2390425057440521
0.0032658783217233553	0.23998576915918554
0.00331131121482591	0.2409515928246708
0.0033573761424295447	0.2419404382685955
0.0034040818970100064	0.2429527734326897
0.003451437393358562	0.24398907267234643
0.0034994516702835715	0.24504981674089366
0.0035481338923357524	0.24613549276755917
0.00359749335155742	0.2472465942459851
0.0036475394692560776	0.248383621023476
0.0036982817978026606	0.2495470792860774
0.003749730022454833	0.2507374815304371
0.003801893963205609	0.25195534654239665
0.0038547835766577173	0.25320119937618446
0.003908408957924018	0.25447557133343884
0.003962780342554392	0.25577899993539815
0.004017908108489396	0.25711202889666523
0.004073802778041126	0.25847520809871655
0.004130475019901611	0.2598690935643252
0.00418793565117918	0.26129424742997415
0.004246195639463124	0.26275123791886434
0.004305266104917105	0.26424063931308545
0.0043651583224016575	0.2657630319274299
0.0044258837236262625	0.2673190020847206
0.004487453899331321	0.2689091420912105
0.004549880601500484	0.27053405021005805
0.004613175745603791	0.2721943306375536
0.004677351412871978	0.2738905934901513
0.0047424198526024456	0.27562345478390454
0.004808393484497284	0.2773935364117626
0.00487528490103386	0.2792014661235566
0.00494310686986835	0.2810478775242848
0.005011872336272722	0.2829334100787833
0.005081594425605603	0.28485870908876093
0.0051522864458175615	0.2868244256719714
0.005223961889991193	0.28883121677952356
0.005296634438916576	0.2908797452268847
0.005370317963702524	0.292970679679714
0.0054450265284242075	0.295104694639637
0.005520774392807568	0.29728247048467515
0.0055975760149511	0.2995046935161649
0.005675446054085468	0.30177205595751827
0.005754399373371565	0.3040852559602604
0.0058344510427374464	0.3064449976766056
0.005915616341754738	0.3088519913125171
0.005997910762555091	0.31130695313522394
0.006081350012787173	0.31381060552052487
0.0061659500186148205	0.31636367705222723
0.006251726927756856	0.3189669025654812
0.0063386971125692654	0.3216210231867927
0.006426877173170191	0.3243267864393376
0.006516283940608425	0.32708494632990154
0.0066069344800759565	0.3298962634001322
0.006698846094165259	0.3327615048315521
0.006792036326171839	0.33568144456388804
0.006886522963442759	0.33865686336476886
0.00698232404077171	0.3416885489276836
0.0070794578438413735	0.344777296068673
0.007177942912713616	0.3479239068114147
0.007277798045368238	0.35112919042772267
0.007379042301291005	0.3543939636174252
0.007481695005111537	0.35771905072159527
0.007585775750291836	0.3611052838146185
0.007691304402866093	0.3645535027938729
0.007798301105232582	0.3680645555976832
0.007906786279998244	0.37163929840252635
0.008016780633876789	0.3752785957238069
0.00812830516164099	0.37898332057059975
0.008241381150130017	0.3827543546855961
0.008356030182312473	0.38659258870797036
0.008472274141405962	0.39049892233075006
0.008590135215053953	0.3944742645172731
0.0087096358995608	0.39851953370828125
0.00883079900418562	0.4026356579986437
0.008953647655495936	0.4068235753497883
0.009078205301781852	0.4110842338101723
0.009204495717531706	0.4154185917254032
0.00933254300796991	0.41982761795536194
0.009462371613657927	0.4243122921001267
0.009594006315159326	0.42887360473058844
0.009727472237769643	0.43351255761758367
0.009862794856312102	0.4382301639641202
0.009999999999999995	0.4430274486550178
0.010139113857366787	0.447905448495137
0.010280162981264726	0.4528652124535361
0.010423174293933038	0.45790780192308156
0.010568175092136579	0.46303429097633036
0.010715193052376056	0.46824576659347833
0.010864256236170645	0.4735433289539668
0.011015393095414147	0.47892809172272016
0.011168632477805605	0.48440118225906764
0.011324003632355561	0.489963741919283
0.011481536214968816	0.49561692635848015
0.01164126029410491	0.5013619057519
0.01180320635651729	0.5071998651068111
0.011967405313072424	0.5131320045655441
0.01213388850464977	0.5191595396339668
0.012302687708123811	0.5252837015193411
0.012473835142429422	0.5315057374211553
0.012647363474711503	0.5378269107892294
0.012823305826560213	0.5442485016649302
0.013001695780332898	0.5507718069523355
0.013182567385564063	0.557398140721936
0.01336595516546441	0.5641288345473112
0.013551894123510357	0.5709652377721638
0.013740419750125145	0.5779087178740726
0.013931568029453022	0.5849606607513
0.01412537544622753	0.592122470939429
0.01432187899273543	0.5993955720889808
0.014521116175877414	0.6067814073282881
0.014723125024327178	0.6142814393646517
0.014927944095789946	0.621897150918801
0.015135612484362076	0.6296300452198265
0.015346169827992934	0.6374816461254682
0.01555965631605073	0.645453498450034
0.015776112696993482	0.6535471685184612
0.01599558028614668	0.6617642443621209
0.016218100973589288	0.6701063360062695
0.016443717232149303	0.6785750759904132
0.016672472125510623	0.6871721196262623
0.016904409316432632	0.6958991452937963
0.01713957307508424	0.7047578549562163
0.017378008287493737	0.7137499744224288
0.017619760464116285	0.7228772536975894
0.017864875748520498	0.732141467458304
0.01811340092619601	0.7415444153247363
0.018365383433483446	0.7510879222781062
0.01862087136662867	0.7607738390898704
0.018879913490962925	0.7706040426218064
0.01914255925021084	0.7805804363249169
0.01940885877592776	0.790704950585203
0.01967886289706844	0.8009795429335476
0.019952623149688785	0.8114061987606882
0.0202301917867827	0.8219869317143708
0.02051162178825565	0.8327237838304836
0.020796966871036947	0.8436188261481192
0.02108628149933288	0.8546741592165666
0.0213796208950223	0.8658919132815219
0.02167704104819694	0.8772742488487575
0.02197859872784824	0.888823357230931
0.02228435149270302	0.9005414607856795
0.022594357702209755	0.9124308134638002
0.022908676527677724	0.9244937013212443
0.023227367963571055	0.9367324428411168
0.023550492838960078	0.9491493894970515
0.023878112829131753	0.9617469262283451
0.024210290467361773	0.9745274718237855
0.024547089156850287	0.987493479511672
0.02488857318282389	1.0006474373897114
0.02523480772480574	1.0139918689047613
0.025585858869056448	1.0275293334160212
0.025941793621188123	1.0412624266248227
0.026302679918953794	1.0551937811663643
0.026668586645214792	1.0693260671021243
0.027039583641088424	1.0836619922606956
0.027415741719278807	1.0982043030641977
0.027797132677592862	1.112955785019784
0.02818382931264453	1.127919263054997
0.028575905433749455	1.1430976022509416
0.028973435877013207	1.1584937084067632
0.02937649651961528	1.1741105284520694
0.029785164294291885	1.189951051174016
0.03019951720402012	1.2060183077877848
0.03061963433690675	1.2223153724163036
0.031045595881283552	1.2388453628065832
0.03147748314101312	1.2556114408903003
0.031915378551007595	1.2726168133627553
0.03235936569296283	1.2898647323821801
0.03280952931131187	1.307358496125915
0.03326595532940044	1.3251014494565643
0.033728730865886895	1.3430969846045282
0.034197944251370856	1.3613485417582865
0.03467368504525316	1.379859609787959
0.035156044052829766	1.3986337268837434
0.03564511334262439	1.4176744812555335
0.036140986263961325	1.436985511884143
0.03664375746478328	1.4565705090004453
0.03715352290971723	1.4764332149781745
0.03767037989839089	1.496577425201518
0.03819442708400462	1.517006988503847
0.0387257644921617	1.537725808004737
0.03926449353995993	1.5587378419872042
0.03981071705534969	1.580047104494148
0.04036453929676049	1.6016576661348079
0.04092606597300103	1.6235736549765858
0.041495404263436265	1.6457992572082
0.04207266283844441	1.6683387179782485
0.042657951880159216	1.6911963422756866
0.04325138310350085	1.7143764956693386
0.043853069777498574	1.7378836051886561
0.04446312674691083	1.7617221601877369
0.045081670454146	1.7858967131430645
0.04570881896148744	1.8104118805983518
0.04634469197362877	1.8352723440187129
0.04698941086052154	1.8604828506702549
0.047643098680541514	1.8860482145721058
0.04830588020397724	1.9119733173715754
0.048977881936844624	1.9382631093390288
0.04965923214503356	1.9649226103016184
0.05035006087879046	1.9919569104109147
0.05105049999754055	2.0193711713704317
0.05176068319505672	2.047170627486407
0.05248074602497725	2.0753605863842686
0.053210825926679355	2.1039464301493576
0.05395106225151273	2.132933616471906
0.05470159628939716	2.162327679532417
0.05546257129579101	2.1921342310837018
0.05623413251903488	2.2223589616287156
0.05701642722807476	2.253007641409638
0.05780960474057175	2.2840861215053985
0.05861381645140286	2.3156003350354415
0.05942921586155718	2.3475562982266953
0.060255958607435725	2.379960111569973
0.06109420249055719	2.412817961022396
0.061944107507678065	2.446136119137726
0.06280583588133176	2.479920946287158
0.06367955209079158	2.5141788919118215
0.06456542290346548	2.5489164956944506
0.06546361740672747	2.5841403888491827
0.06637430704019077	2.6198572953811623
0.06729766562843172	2.656074033350812
0.06823386941416694	2.692797516268821
0.06918309709189356	2.730034754270878
0.07014552984199708	2.7677928553901827
0.0711213513653329	2.80607902720292
0.07211074791828988	2.8449005781482137
0.07311390834834171	2.8842649186777947
0.07413102413009176	2.92417956282363
0.07516228940182047	2.964652129734177
0.07620790100254118	3.005690344975239
0.07726805850957012	3.0473020420228805
0.07834296427662112	3.0894951638478374
0.07943282347242814	3.132277764375615
0.08053784411990655	3.1756580099793235
0.0816582371358592	3.219644181123355
0.08279421637123342	3.2642446739183844
0.08394599865193965	3.3094680016977405
0.08511380382023762	3.3553227966716235
0.0862978547766969	3.401817811567781
0.08749837752274353	3.448961921267305
0.08871560120379607	3.4967641245587906
0.08994975815300339	3.5452335458341975
0.09120108393559091	3.594379436804671
0.09246981739382225	3.6442111783071423
0.09375620069258792	3.694738282068216
0.0950604793656281	3.7459703925243195
0.09638290236239706	3.797917288751903
0.09772372209558097	3.8505888861483495
0.09908319448927672	3.903995238296792
0.10046157902783936	3.9581465391616306
0.10185913880541161	4.013053125017319
0.10327614057613972	4.068725476135124
0.10471285480508982	4.1251742189029255
0.1061695557198724	4.182410127994
0.10764652136298349	4.240444128317422
0.10914403364487553	4.299287297055787
0.11066237839776658	4.358950865848648
0.11220184543019616	4.419446222951798
0.11376272858234297	4.4807849153404735
0.1153453257821092	4.542978650937883
0.11694993910198694	4.6060393009021245
0.11857687481671592	4.669978901844142
0.12022644346174129	4.7348096581391665
0.1218989598924865	4.800543944254116
0.12359474334445097	4.867194307106091
0.12531411749414162	4.934773468434458
0.12705741052085404	5.003294327280193
0.12882495516931336	5.072769962430918
0.13061708881318396	5.143213634887913
0.13243415351946636	5.214638790432714
0.13427649611378636	5.287059062180828
0.13614446824659482	5.360488273170073
0.13803842646028838	5.4349404390719505
0.1399587322572618	5.510429770817736
0.14190575216890905	5.586970677111724
0.14387985782558446	5.664577767374521
0.1458814260275346	5.743265854751389
0.1479108388168206	5.8230499587031455
0.1499684835502373	5.903945307737606
0.15205475297324936	5.985967342466688
0.15417004529495582	6.0691317186582285
0.15631476426409538	6.15345431008744
0.15848931924611115	6.238951211574957
0.16069412530128763	6.325638742092129
0.16292960326397224	6.4135334478737445
0.16519617982290133	6.502652105549445
0.16749428760264368	6.593011725344855
0.16982436524617417	6.684629554373189
0.17218685749860055	6.777523079899288
0.17458221529205034	6.871710032690273
0.17701089583174187	6.967208390395666
0.17947336268325254	7.064036380956331
0.18197008586099833	7.162212486093356
0.18450154191794715	7.261755444832767
0.18706821403657997	7.362684257122293
0.1896705921211143	7.4650181874199095
0.19230917289101565	7.568776768366122
0.19498445997580446	7.673979804538815
0.1976969640111858	7.7806473762176145
0.20044720273651595	7.888799843210512
0.20323570109362213	7.998457848797973
0.20606299132699976	8.109642323663797
0.2089296130854038	8.222374489661638
0.21183611352485018	8.336675864000416
0.21478304741305315	8.452568263580792
0.21777097723531577	8.570073809121416
0.22080047330188965	8.689214929079231
0.22387211385683375	8.810014364021024
0.22698648518838213	8.932495171096559
0.23014418174085052	9.056680728455413
0.2333458062281001	9.182594739578
0.2365919697485758	9.310261237885127
0.23988329190194876	9.43970459129577
0.2432204009073814	9.57094950684808
0.24660393372343395	9.704021035445997
0.2500345361696429	9.838944576634905
0.25351286304979065	9.97574588347002
0.257039578276886	10.114451067406893
0.26061535499988936	10.255086603310675
0.2642408757321946	10.397679334528974
0.26791683248190284	10.542256477941764
0.2716439268839081	10.688845629187902
0.2754228703338166	10.83747476793685
0.2792543841237335	10.988172263240447
0.2831391995799378	11.140966878959757
0.2870780582024686	11.295887779218898
0.29107171180666025	11.452964533984149
0.2951209226666385	11.612227124724798
0.2992264636608185	11.773705950118705
0.30338911841942684	11.937431831857271
0.3076096814740708	12.103436020567223
0.31188895840939335	12.271750201790526
0.3162277660168378	12.442406501815602
0.3206269324505466	12.615437493895845
0.325087297385434	12.790876204654182
0.32960971217745766	12.968756120473117
0.3341950400261138	13.14911119358846
0.33884415613920227	13.331975848567225
0.34355794789987454	13.517384988982933
0.34833731503601134	13.705374004164288
0.35318316979195674	13.895978775840922
0.358096437102636	14.089235685016776
0.3630780547701009	14.285181618964975
0.3681289736425313	14.483853978180395
0.37325015779571996	14.685290683498863
0.37844258471709297	14.889530183413905
0.38370724549227864	15.096611461398748
0.38904514499428006	15.30657404334771
0.3944573020752781	15.519458005086193
0.39994474976109745	15.735303980069904
0.40550853544838333	15.954153167171897
0.41114972110452197	16.176047338447727
0.4168693834703354	16.401028847120553
0.42266861426560254	16.62914063571374
0.42854852039743935	16.860426244230684
0.43451022417157087	17.094929818483052
0.44055486350655293	17.332696118496184
0.44668359215096304	17.573770527043923
0.4528975799036202	17.818199058329895
0.4591980128368683	18.066028366767352
0.46558609352295893	18.317305755878515
0.47206304126359	18.572079187328622
0.4786300923226381	18.83039729013616
0.4852885001621203	19.09230936988562
0.4920395356814504	19.357865417989427
0.49888448746001207	19.627116121349943
0.5058246620031134	19.90011287220273
0.5128613839913645	20.17690777795204
0.5199959965335159	20.457553670842792
0.5272298614228221	20.742104118109157
0.5345643593969713	21.030613432258548
0.5420008904016239	21.323136681467638
0.549540873857624	21.619729699919432
0.5571857489319296	21.92044909873875
0.5649369748123017	22.225352276913217
0.5727960309858288	22.534497431878865
0.5807644175213119	22.8479435703829
0.5888436553555881	23.165750520233914
0.5970352865838364	23.487978941745876
0.6053408747539135	23.814690339161494
0.6137620051647935	24.14594707227898
0.6223002851691591	24.48181236848545
0.6309573444801923	24.822350334875466
0.6397348354826475	25.167625970421778
0.6486344335482381	25.517705178327518
0.6576578373554195	25.87265477866904
0.6668067692136216	26.232542521194596
0.6760829753919817	26.597437098189626
0.6854882264526607	26.96740815756199
0.6950243175887963	27.34252631619195
0.7046930689671469	27.722863173386887
0.7144963260755125	28.108491324537102
0.7244359600749898	28.499484374853317
0.7345138681571138	28.895916953700304
0.7447319739059883	29.297864728903857
0.7550922276654337	29.705404421035208
0.7655966069112553	30.11861381785418
0.7762471166286912	30.537571788976305
0.7870457896950985	30.962358301297566
0.7979946872679756	31.39305443443026
0.8090958991783819	31.829742396040295
0.8203515443298168	32.272505537446705
0.8317637711026702	32.72142836942227
0.8433347577642751	33.176596578479504
0.8550667128846821	33.63809704328606
0.8669618757582159	34.106017850936496
0.8790225168308842	34.58044831391299
0.8912509381337443	35.061478987356054
0.9036494737223009	35.54920168640517
0.9162204901219998	36.04370950340682
0.9289663867799353	36.545096825736024
0.941889596522841	37.05345935385512
0.9549925860214344	37.56889411960885
0.9682778562612483	38.09149950479708
0.9817479430199841	38.621375259835254
0.9954054173515255	39.15862252275454
1.0092528860766836	39.703343838618444
1.023292992280754	40.25564317918361
1.0375284158180114	40.815625962615016
1.0519618738232224	41.38339907358217
1.066596121230256	41.95907088369831
1.081433951297937	42.542751272229154
1.0964781961431846	43.134551647045264
1.1117317272815896	43.734584965907544
1.1271974561755094	44.342965758015126
1.1428783347897715	44.959810145771485
1.1587773561551244	45.585235866832015
1.1748975549395289	46.219362297061025
1.191242008027375	46.86231047333278
1.2078138351067789	47.51420311641843
1.2246161992650482	48.17516465414048
1.241652307592409	48.84532124487991
1.258925411794166	49.52480080230026
1.2764388088113434	50.21373301964163
1.2941958414499841	50.91224939412894
1.312199899019202	51.62048325225964
1.3304544179780908	52.33856977549186
1.348962882591652	53.066646026315986
1.3677288255958482	53.80485097407894
1.386755828871886	54.55332552081792
1.4060475241299124	55.312212528397765
1.4256075936021877	56.08165684625238
1.4454397707459252	56.86180533951902
1.4655478409559102	57.65280691647914
1.4859356422870067	58.45481255668344
1.50660706618674	59.26797534007425
1.5275660582380717	60.092450476176865
1.5488166189124812	60.928395333692514
1.5703628043335507	61.77596947057929
1.5922087270511693	62.63533466445006
1.6143585568264835	63.50665494345488
1.636816521427807	64.39009661766704
1.65958690743756	65.28582831087125
1.682674061070465	66.19402099262562
1.7060823890031223	67.11484801087593
1.7298163592151012	68.0484851251013
1.753880501841759	68.99511053998962
1.7782794100389216	69.95490493968731
1.8030177408595658	70.92805152162448
1.8281002161427407	71.91473603133034
1.8535316234148107	72.91514679808145
1.8793168168032655	73.92947477109358
1.9054607179632455	74.95791355626825
1.9319683170169235	76.0006594534886
1.958844673505987	77.05791149360591
1.98609491735737	78.1298714757099
2.013724249862388	79.21674400625805
2.041737944669527	80.31873653816056
2.070141348791041	81.43605941033721
2.0989398836235207	82.56892588781261
2.1281390459827096	83.71755220232296
2.1577444091526656	84.88215759330227
2.1877616239495494	86.06296435037899
2.218196419800217	87.26019785606728
2.2490546058357808	88.47408662849736
2.280342072000415	89.70486236466596
2.3120647901755933	90.95275998423915
2.344228815319918	92.21801767472824
2.376840286624874	93.50087693754423
2.409905428686594	94.8015826337881
2.443430552693968	96.12038303095484
2.4774220576332833	97.45752985030505
2.5118864315095792	98.81327831486982
2.5468302525850377	100.18788719810233
2.582260190634594	101.58161887348491
2.618183008218985	102.99473936461136
2.654605561975536	104.42751839584072
2.6915348039269142	105.88022944363756
2.728977782808036	107.35314978883247
2.7669416454115088	108.8465605697311
2.8054336379517126	110.36074683572093
2.8444611074479114	111.89599760163944
2.8840315031266037	113.45260590291272
2.924152377843335	115.03086885164399
2.964831389524339	116.63108769315187
3.006076302628229	118.25356786332165
3.0478949896279777	119.8986190469605
3.090295432513587	121.56655523698565
3.1332857243155843	123.25769479444878
3.176874070649766	124.97236050941639
3.2210687912834315	126.7108796626884
3.265878321723357	128.47358408752882
3.3113112148259063	130.2608102331479
3.357376142429544	132.07289923002347
3.4040818970100086	133.91019695480287
3.451437393358558	135.77305409595922
3.4994516702835705	137.66182622027858
3.5481338923357484	139.57687384017643
3.5974933515574192	141.5185624823053
3.6475394692560763	143.48726275885542
3.6982817978026565	145.48335043835294
3.749730022454832	147.50720651707516
3.801893963205611	149.5592172915857
3.854783576657713	151.63977443223925
3.9084089579240175	153.74927505767056
3.9627803425543946	155.8881218109101
4.017908108489395	158.0567229367033
4.0738027780411254	160.25549235883017
4.130475019901607	162.4848497591724
4.187935651179179	164.74522065799127
4.246195639463127	167.03703649535305
4.3052661049171	169.36073471346992
4.365158322401657	171.7167588398088
4.425883723626265	174.10555857196172
4.4874538993313156	176.52758986348414
4.549880601500483	178.98331501085815
4.613175745603786	181.47320274162126
4.677351412871977	183.99772830340254
4.742419852602445	186.5573735551671
4.808393484497278	189.15262705978546
4.875284901033859	191.78398417721087
4.943106869868353	194.45194715889932
5.011872336272716	197.15702524351116
5.081594425605601	199.89973475390556
5.152286445817564	202.68059919543649
5.223961889991192	205.5001493555694
5.296634438916575	208.3589234048362
5.370317963702519	211.25746700047705
5.445026528424206	214.19633339214874
5.520774392807572	217.17608352559083
5.597576014951094	220.1972861495179
5.675446054085467	223.26051792434254
5.754399373371569	226.36636353244896
5.83445104273744	229.51541579005186
5.915616341754736	232.7082757606646
5.997910762555083	235.9455528702034
6.081350012787173	239.22786502364298
6.165950018614819	242.55583872181236
6.251726927756848	245.9301091798387
6.338697112569264	249.3513204486062
6.426877173170195	252.8201255380853
6.516283940608418	256.33718654247764
6.606934480075955	259.9031747672099
6.698846094165264	263.5187708578097
6.7920363261718375	267.18466492952973
6.886522963442757	270.90155669691194
6.982324040771702	274.6701556082067
7.079457843841372	278.49118098103975
7.177942912713615	282.3653621397196
7.27779804536823	286.2934385544616
7.379042301291004	290.2761599825535
7.481695005111542	294.3142866115247
7.585775750291828	298.40858920430594
7.691304402866091	302.5598492460619
7.798301105232573	306.7688590933439
7.906786279998242	311.03642212542746
8.016780633876788	315.3633528977676
8.128305161640979	319.75047729762036
8.241381150130016	324.1986327018492
8.356030182312477	328.7086681364329
8.472274141405952	333.2814444382133
8.590135215053952	337.91783441922047
8.709635899560805	342.6187230333051
8.830799004185616	347.3850075451067
8.953647655495933	352.2175977013848
9.078205301781843	357.1174159047451
9.204495717531703	362.08539738980755
9.332543007969907	367.12249040183735
9.462371613657917	372.22965637788826
9.594006315159323	377.40787013046565
9.72747223776965	382.65812003325266
9.862794856312092	387.98140820912135
9.999999999999993	393.3787507213778
